Stabilizing language models under continual learning via condition-anchored distillation

Continual adaptation of language models can change their output distribution on prompts learned earlier, while retaining every old prompt-answer pair may be undesirable or impossible. We study condition-anchored generative distillation (CAGD): retain a small set of old prompts, use a frozen previous model to reconstruct completions and generation states, and match its predictive distributions while learning the next task. The formulation separates three roles that ordinary replay conflates: conditions select the behavior to protect, teacher generations locate relevant states, and soft targets specify how predictions may change. For autoregressive language generation, teacher-rollout distillation admits an exact chain-rule decomposition of sequence divergence. For masked-diffusion language modeling, our implementation directly controls local denoising drift on teacher-generated completions. In continual adaptation of a 219M masked diffusion language model, CAGD reduces four-task final held-out loss from 2.927 to 1.114 in one task order and from 2.168 to 0.891 in exact reverse. The same soft targets lower final average loss by 0.055 over hard replay when teacher-generated support is held identical. The direction persists on fresh facts and natural instructions across SMDM and Qwen3. On GSM8K, Qwen adaptation preserves answer-format compliance, but exact-match retention is seed-mixed at 0.6B and worsens at 1.7B. These results support condition-anchored functional preservation as a common design principle across the tested language-generation objectives.

==> figures/figure_data.json <==
{
  "run_root": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2",
  "training_scope": "all",
  "training_seeds": [
    3407,
    3408,
    3409
  ],
  "current_groups": {
    "figure_anchor_budget": [
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "budget": 4,
        "seed": 3407,
        "cell": "forward-m4-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/forward/m4/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0180450478366403,
        "past_task_forgetting": 0.22766507409325631,
        "final_average_answer_token_accuracy": 0.6075088351620569,
        "final_average_target_containment": 0.51875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3039570473319106,
        "final_task_losses": [
          1.4309374525708392,
          0.5402767215731075,
          1.751940738758213,
          0.3490252784444011
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.47262784819723747,
          1.7684027759001224,
          0.3490252784444011
        ],
        "task_forgetting": [
          0.6318083860458082,
          0.06764887337587,
          -0.016462037141909303,
          0.0
        ],
        "final_task_loss": 0.3490252784444011,
        "fixed_task_loss": 0.3490252784444011
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "budget": 8,
        "seed": 3407,
        "cell": "forward-m8-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/forward/m8/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.2055436682144842,
        "past_task_forgetting": 0.42657811761708836,
        "final_average_answer_token_accuracy": 0.5437565603640323,
        "final_average_target_containment": 0.475,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3083737259689442,
        "final_task_losses": [
          1.6763371697079266,
          0.6310751492743744,
          2.1747370115623275,
          0.34002534231330883
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.3948519874320503,
          2.0084339237362823,
          0.34002534231330883
        ],
        "task_forgetting": [
          0.8772081031828957,
          0.23622316184232406,
          0.1663030878260452,
          0.0
        ],
        "final_task_loss": 0.34002534231330883,
        "fixed_task_loss": 0.34002534231330883
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "budget": 16,
        "seed": 3407,
        "cell": "forward-m16-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/forward/m16/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.2799415734328878,
        "past_task_forgetting": 1.0355603682745091,
        "final_average_answer_token_accuracy": 0.5428303626672224,
        "final_average_target_containment": 0.48125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.1887187398046843,
        "final_task_losses": [
          1.831543146885443,
          0.7349920212528789,
          2.2146289371277716,
          0.33860218846545864
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.40866987072945493,
          0.4666840631880801,
          0.33860218846545864
        ],
        "task_forgetting": [
          1.0324140803604123,
          0.32632215052342395,
          1.7479448739396917,
          0.0
        ],
        "final_task_loss": 0.33860218846545864,
        "fixed_task_loss": 0.33860218846545864
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "budget": 32,
        "seed": 3407,
        "cell": "forward-m32-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/forward/m32/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.588760110028987,
        "past_task_forgetting": 1.159975479686569,
        "final_average_answer_token_accuracy": 0.5608990364266548,
        "final_average_target_containment": 0.375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.15502016371820565,
        "final_task_losses": [
          2.453764858159868,
          0.9317541418985537,
          2.6379701847856905,
          0.33155125527183565
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.37965609934691985,
          1.3647775799124535,
          0.33155125527183565
        ],
        "task_forgetting": [
          1.654635791634837,
          0.5520980425516337,
          1.273192604873237,
          0.0
        ],
        "final_task_loss": 0.33155125527183565,
        "fixed_task_loss": 0.33155125527183565
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "budget": 64,
        "seed": 3407,
        "cell": "forward-m64-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/forward/m64/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.8935065554547057,
        "past_task_forgetting": 0.2573218730139268,
        "final_average_answer_token_accuracy": 0.651539186601692,
        "final_average_target_containment": 0.44375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.18353341041898188,
        "final_task_losses": [
          1.0708346393396595,
          0.5492259955101985,
          1.6102656974816512,
          0.3436998894873135
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.4491275963418905,
          1.2101040504228073,
          0.3436998894873135
        ],
        "task_forgetting": [
          0.2717055728146286,
          0.10009839916830798,
          0.40016164705884383,
          0.0
        ],
        "final_task_loss": 0.3436998894873135,
        "fixed_task_loss": 0.3436998894873135
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "budget": 120,
        "seed": 3407,
        "cell": "forward-m120-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/forward/m120/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.4321955498786842,
        "past_task_forgetting": 1.0955588960941807,
        "final_average_answer_token_accuracy": 0.43763117194201717,
        "final_average_target_containment": 0.35,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.15889677678112465,
        "final_task_losses": [
          1.9663883719124304,
          0.9308653098003254,
          2.5190534659120845,
          0.31247505188989666
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.3851423332840064,
          0.9453590595332606,
          0.31247505188989666
        ],
        "task_forgetting": [
          1.1672593053873994,
          0.5457229765163191,
          1.5736944063788239,
          0.0
        ],
        "final_task_loss": 0.31247505188989666,
        "fixed_task_loss": 0.31247505188989666
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "budget": 4,
        "seed": 3407,
        "cell": "reverse-m4-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/reverse/m4/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4920675169933747,
        "past_task_forgetting": 0.2907388106104889,
        "final_average_answer_token_accuracy": 0.6845166826599205,
        "final_average_target_containment": 0.24375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.21273291333684197,
        "final_task_losses": [
          0.2886111052774318,
          0.8096573060953111,
          0.5937503228296285,
          0.2762513337711274
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.05570713235922329,
          0.41149564056984256,
          0.2762513337711274
        ],
        "task_forgetting": [
          -0.06398842416440692,
          0.7539501737360877,
          0.18225468225978592,
          0.0
        ],
        "final_task_loss": 0.2762513337711274,
        "fixed_task_loss": 0.2886111052774318
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "budget": 8,
        "seed": 3407,
        "cell": "reverse-m8-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/reverse/m8/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5577718597769392,
        "past_task_forgetting": 0.3640041063029907,
        "final_average_answer_token_accuracy": 0.6540916957655034,
        "final_average_target_containment": 0.30624999999999997,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.20052465925272084,
        "final_task_losses": [
          0.28606886646489926,
          1.314687902287888,
          0.49785352557038376,
          0.1324771447845859
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.26035550166772725,
          0.393642944304633,
          0.1324771447845859
        ],
        "task_forgetting": [
          -0.06653066297693944,
          1.0543324006201606,
          0.10421058126575078,
          0.0
        ],
        "final_task_loss": 0.1324771447845859,
        "fixed_task_loss": 0.28606886646489926
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "budget": 16,
        "seed": 3407,
        "cell": "reverse-m16-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/reverse/m16/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5295881934220185,
        "past_task_forgetting": 0.36142949910574806,
        "final_average_answer_token_accuracy": 0.6757587960876301,
        "final_average_target_containment": 0.20625000000000002,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.18606961635896765,
        "final_task_losses": [
          0.2872799196194279,
          1.0913054416167416,
          0.6354777178949018,
          0.10428969455700203
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.17065250113324223,
          0.40652255123874603,
          0.10428969455700203
        ],
        "task_forgetting": [
          -0.0653196098224108,
          0.9206529404834993,
          0.22895516665615578,
          0.0
        ],
        "final_task_loss": 0.10428969455700203,
        "fixed_task_loss": 0.2872799196194279
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "budget": 32,
        "seed": 3407,
        "cell": "reverse-m32-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/reverse/m32/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.530305912600588,
        "past_task_forgetting": 0.32364469622122316,
        "final_average_answer_token_accuracy": 0.6616401480547196,
        "final_average_target_containment": 0.28125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.222448492480389,
        "final_task_losses": [
          0.2586572144781839,
          1.1335957716763267,
          0.6205199411913103,
          0.10845072305653158
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.3043340906070253,
          0.3849052186332874,
          0.10845072305653158
        ],
        "task_forgetting": [
          -0.0939423149636548,
          0.8292616810693014,
          0.23561472255802285,
          0.0
        ],
        "final_task_loss": 0.10845072305653158,
        "fixed_task_loss": 0.2586572144781839
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "budget": 64,
        "seed": 3407,
        "cell": "reverse-m64-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/reverse/m64/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4631706719498931,
        "past_task_forgetting": 0.2932634044498064,
        "final_average_answer_token_accuracy": 0.665593346685277,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2296019293993103,
        "final_task_losses": [
          0.2559072382489413,
          0.95264182933995,
          0.4812536163546019,
          0.1628800038560792
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.045385665075001434,
          0.41202727607723394,
          0.1628800038560792
        ],
        "task_forgetting": [
          -0.0966922911928974,
          0.9072561642649486,
          0.06922634027736796,
          0.0
        ],
        "final_task_loss": 0.1628800038560792,
        "fixed_task_loss": 0.2559072382489413
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "budget": 120,
        "seed": 3407,
        "cell": "reverse-m120-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_anchor_budget/cells/reverse/m120/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.7592692942028956,
        "past_task_forgetting": 0.6471434396645328,
        "final_average_answer_token_accuracy": 0.5714097391847641,
        "final_average_target_containment": 0.0875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.16452432283224705,
        "final_task_losses": [
          0.29692923640263175,
          1.8149682977478698,
          0.6101713038482269,
          0.31500833881285406
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.02982280096478626,
          0.3982161885985051,
          0.31500833881285406
        ],
        "task_forgetting": [
          -0.05567029303920695,
          1.7851454967830835,
          0.21195511524972183,
          0.0
        ],
        "final_task_loss": 0.31500833881285406,
        "fixed_task_loss": 0.29692923640263175
      }
    ],
    "figure_loss_dynamics": [
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3407,
        "cell": "forward-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/forward/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.798994080337434,
        "past_task_forgetting": 1.7818724890763118,
        "final_average_answer_token_accuracy": 0.4704576685632404,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2677165116767889,
        "final_task_losses": [
          5.499496103379213,
          1.3317314124752713,
          3.8945473941489497,
          0.4702014113463021
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.48278384267375685,
          4.098244533575712,
          0.4702014113463021
        ],
        "task_forgetting": [
          4.700367036854183,
          0.8489475698015144,
          -0.20369713942676215,
          0.0
        ],
        "final_task_loss": 0.4702014113463021,
        "fixed_task_loss": 0.4702014113463021
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3407,
        "cell": "forward-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/forward/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.8935065554547057,
        "past_task_forgetting": 0.2573218730139268,
        "final_average_answer_token_accuracy": 0.651539186601692,
        "final_average_target_containment": 0.44375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.18353341041898188,
        "final_task_losses": [
          1.0708346393396595,
          0.5492259955101985,
          1.6102656974816512,
          0.3436998894873135
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.4491275963418905,
          1.2101040504228073,
          0.3436998894873135
        ],
        "task_forgetting": [
          0.2717055728146286,
          0.10009839916830798,
          0.40016164705884383,
          0.0
        ],
        "final_task_loss": 0.3436998894873135,
        "fixed_task_loss": 0.3436998894873135
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3407,
        "cell": "reverse-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/reverse/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.5572068873309208,
        "past_task_forgetting": 1.5736942199988437,
        "final_average_answer_token_accuracy": 0.339993109977044,
        "final_average_target_containment": 0.29375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.23804197948004574,
        "final_task_losses": [
          1.7271610779440199,
          3.033453127405012,
          0.9965853190430927,
          0.4716280249315584
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.12062140150998897,
          0.5628959334437654,
          0.4716280249315584
        ],
        "task_forgetting": [
          1.3745615485021812,
          2.912831725895023,
          0.43368938559932724,
          0.0
        ],
        "final_task_loss": 0.4716280249315584,
        "fixed_task_loss": 1.7271610779440199
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3407,
        "cell": "reverse-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/reverse/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4631706719498931,
        "past_task_forgetting": 0.2932634044498064,
        "final_average_answer_token_accuracy": 0.665593346685277,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2296019293993103,
        "final_task_losses": [
          0.2559072382489413,
          0.95264182933995,
          0.4812536163546019,
          0.1628800038560792
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.045385665075001434,
          0.41202727607723394,
          0.1628800038560792
        ],
        "task_forgetting": [
          -0.0966922911928974,
          0.9072561642649486,
          0.06922634027736796,
          0.0
        ],
        "final_task_loss": 0.1628800038560792,
        "fixed_task_loss": 0.2559072382489413
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3408,
        "cell": "forward-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/forward/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.375543277209101,
        "past_task_forgetting": 3.240513776783743,
        "final_average_answer_token_accuracy": 0.35433449738776857,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22655918132411518,
        "final_task_losses": [
          6.820704940012,
          1.8954902582344437,
          4.300236369826615,
          0.4857415407633451
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.42871292170757636,
          1.7505665714774286,
          0.4857415407633451
        ],
        "task_forgetting": [
          5.7050941954751755,
          1.4667773365268673,
          2.549669798349186,
          0.0
        ],
        "final_task_loss": 0.4857415407633451,
        "fixed_task_loss": 0.4857415407633451
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3408,
        "cell": "forward-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/forward/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.84374132731227,
        "past_task_forgetting": 1.447647108204008,
        "final_average_answer_token_accuracy": 0.6103837966934351,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.26212882980663155,
        "final_task_losses": [
          2.947132902059368,
          0.5102012607683248,
          3.6053419532232844,
          0.3122891931981028
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.28481072706169824,
          1.319313319840431,
          0.3122891931981028
        ],
        "task_forgetting": [
          1.8315221575225438,
          0.2253905337066266,
          2.2860286333828537,
          0.0
        ],
        "final_task_loss": 0.3122891931981028,
        "fixed_task_loss": 0.3122891931981028
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3408,
        "cell": "reverse-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/reverse/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.8921397894426475,
        "past_task_forgetting": 2.785685625373967,
        "final_average_answer_token_accuracy": 0.26789725616749943,
        "final_average_target_containment": 0.25,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.11976047387262448,
        "final_task_losses": [
          2.9544204534002096,
          5.737139530277742,
          1.6414216478889814,
          1.2355775262036577
        ],
        "losses_when_learned": [
          0.37783937209086327,
          1.0451473142619636,
          0.5529380690922057,
          1.2355775262036577
        ],
        "task_forgetting": [
          2.5765810813093464,
          4.6919922160157785,
          1.0884835787967757,
          0.0
        ],
        "final_task_loss": 1.2355775262036577,
        "fixed_task_loss": 2.9544204534002096
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3408,
        "cell": "reverse-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/reverse/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.131724128702412,
        "past_task_forgetting": 0.6131022663392486,
        "final_average_answer_token_accuracy": 0.5199255622072951,
        "final_average_target_containment": 0.26875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.19771857579189897,
        "final_task_losses": [
          0.4178865588677816,
          2.1786193086104846,
          0.6879465497935381,
          1.2424440975378437
        ],
        "losses_when_learned": [
          0.37783937209086327,
          0.6563952991986899,
          0.41091094696450553,
          1.2424440975378437
        ],
        "task_forgetting": [
          0.04004718677691832,
          1.5222240094117947,
          0.27703560282903256,
          0.0
        ],
        "final_task_loss": 1.2424440975378437,
        "fixed_task_loss": 0.4178865588677816
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3409,
        "cell": "forward-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/forward/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.606965139993828,
        "past_task_forgetting": 2.751412965770586,
        "final_average_answer_token_accuracy": 0.4840987882283191,
        "final_average_target_containment": 0.28125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22936039144885004,
        "final_task_losses": [
          4.817048566927312,
          1.2404242978850517,
          4.01007240012343,
          0.36031529503951754
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.47016931144420065,
          1.1257336664098687,
          0.36031529503951754
        ],
        "task_forgetting": [
          4.599645177157346,
          0.770254986440851,
          2.8843387337135606,
          0.0
        ],
        "final_task_loss": 0.36031529503951754,
        "fixed_task_loss": 0.36031529503951754
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3409,
        "cell": "forward-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/forward/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.6051978777474397,
        "past_task_forgetting": 0.31553466052350243,
        "final_average_answer_token_accuracy": 0.6892920344913095,
        "final_average_target_containment": 0.5375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2779689334431712,
        "final_task_losses": [
          0.5520612036208379,
          0.6806956402935833,
          0.8910729687586137,
          0.2969616983167242
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.350226454735899,
          0.6095959865966629,
          0.2969616983167242
        ],
        "task_forgetting": [
          0.33465781385087207,
          0.33046918555768434,
          0.28147698216195083,
          0.0
        ],
        "final_task_loss": 0.2969616983167242,
        "fixed_task_loss": 0.2969616983167242
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3409,
        "cell": "reverse-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/reverse/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.054318948296034,
        "past_task_forgetting": 1.6323102312114688,
        "final_average_answer_token_accuracy": 0.3884473402936297,
        "final_average_target_containment": 0.33125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24701137855899713,
        "final_task_losses": [
          1.6706243300210706,
          4.145745684373457,
          0.6189197702356874,
          1.78198600855392
        ],
        "losses_when_learned": [
          0.3187611648564076,
          0.7545812285951327,
          0.465016697544269,
          1.78198600855392
        ],
        "task_forgetting": [
          1.351863165164663,
          3.3911644557783247,
          0.15390307269141845,
          0.0
        ],
        "final_task_loss": 1.78198600855392,
        "fixed_task_loss": 1.6706243300210706
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3409,
        "cell": "reverse-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_loss_dynamics/cells/reverse/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0787193859633937,
        "past_task_forgetting": 0.6096191869729433,
        "final_average_answer_token_accuracy": 0.546484588924914,
        "final_average_target_containment": 0.36875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22123164857114946,
        "final_task_losses": [
          0.5519422768827367,
          2.1049460849381516,
          0.8491706692110444,
          0.8088185128216416
        ],
        "losses_when_learned": [
          0.3187611648564076,
          0.9471069163259305,
          0.4113333889307649,
          0.8088185128216416
        ],
        "task_forgetting": [
          0.23318111202632907,
          1.1578391686122211,
          0.4378372802802796,
          0.0
        ],
        "final_task_loss": 0.8088185128216416,
        "fixed_task_loss": 0.5519422768827367
      }
    ],
    "figure_qwen_cagd": [
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3407,
        "cell": "qwen3_0.6b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_0.6b/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.2794928158246264,
        "past_task_forgetting": 0.5800096910388503,
        "final_average_answer_token_accuracy": 0.7401073671361804,
        "final_task_losses": [
          6.588661098480225,
          1.2329514471348375,
          4.812589186429977,
          0.48376953125346633
        ],
        "losses_when_learned": [
          4.359311532974243,
          0.6972568178258882,
          5.837604308128357,
          0.48376953125346633
        ],
        "task_forgetting": [
          2.2293495655059816,
          0.5356946293089493,
          -1.02501512169838,
          0.0
        ],
        "final_task_loss": 0.48376953125346633
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "gd",
        "seed": 3407,
        "cell": "qwen3_0.6b-gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_0.6b/gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 1.936097124145752,
        "past_task_forgetting": -0.7606738447821519,
        "final_average_answer_token_accuracy": 0.860330015864603,
        "final_task_losses": [
          3.0782298505306245,
          0.49820835091059623,
          3.662940913438797,
          0.5050093817029904
        ],
        "losses_when_learned": [
          4.359311532974243,
          0.5762570032246572,
          4.585832113027573,
          0.5050093817029904
        ],
        "task_forgetting": [
          -1.2810816824436189,
          -0.078048652314061,
          -0.9228911995887761,
          0.0
        ],
        "final_task_loss": 0.5050093817029904
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3408,
        "cell": "qwen3_0.6b-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_0.6b/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.539937934306485,
        "past_task_forgetting": 0.9366310914420817,
        "final_average_answer_token_accuracy": 0.7652510274516522,
        "final_task_losses": [
          7.6234445691108705,
          0.5915348316011659,
          5.635483074188232,
          0.30928926232567167
        ],
        "losses_when_learned": [
          4.8843063652515415,
          0.5541736925231049,
          5.602089142799377,
          0.30928926232567167
        ],
        "task_forgetting": [
          2.739138203859329,
          0.037361139078061045,
          0.03339393138885516,
          0.0
        ],
        "final_task_loss": 0.30928926232567167
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "gd",
        "seed": 3408,
        "cell": "qwen3_0.6b-gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_0.6b/gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 2.5177334365334785,
        "past_task_forgetting": -0.6191966968173955,
        "final_average_answer_token_accuracy": 0.8617024200211647,
        "final_task_losses": [
          4.231514871120453,
          0.46753520330173615,
          5.089180356264114,
          0.2827033154476112
        ],
        "losses_when_learned": [
          4.8843063652515415,
          0.4697952437623144,
          6.291718912124634,
          0.2827033154476112
        ],
        "task_forgetting": [
          -0.6527914941310886,
          -0.002260040460578261,
          -1.20253855586052,
          0.0
        ],
        "final_task_loss": 0.2827033154476112
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3409,
        "cell": "qwen3_0.6b-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_0.6b/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 2.8353359193934082,
        "past_task_forgetting": -0.21531327323941682,
        "final_average_answer_token_accuracy": 0.766080131413877,
        "final_task_losses": [
          5.8272857666015625,
          0.7387054788763635,
          4.420544415712357,
          0.35480801638335036
        ],
        "losses_when_learned": [
          4.681461679935455,
          0.7386378263179267,
          6.212375974655151,
          0.35480801638335036
        ],
        "task_forgetting": [
          1.1458240866661074,
          6.765255843677043e-05,
          -1.7918315589427944,
          0.0
        ],
        "final_task_loss": 0.35480801638335036
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "gd",
        "seed": 3409,
        "cell": "qwen3_0.6b-gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_0.6b/gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 2.494589341771354,
        "past_task_forgetting": -0.49101060919080597,
        "final_average_answer_token_accuracy": 0.8594563027444514,
        "final_task_losses": [
          4.086839526891708,
          0.550664811294206,
          4.929806405305863,
          0.41104662359363714
        ],
        "losses_when_learned": [
          4.681461679935455,
          0.6770415978872393,
          5.6818392932415005,
          0.41104662359363714
        ],
        "task_forgetting": [
          -0.5946221530437468,
          -0.1263767865930333,
          -0.7520328879356377,
          0.0
        ],
        "final_task_loss": 0.41104662359363714
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "seq",
        "seed": 3407,
        "cell": "qwen3_1.7b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_1.7b/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "final_average_loss": 3.197724817853004,
        "past_task_forgetting": 0.18990870311174968,
        "final_average_answer_token_accuracy": 0.7918032066485,
        "final_task_losses": [
          6.25293778181076,
          0.6759500644169748,
          5.53723304271698,
          0.32477838246730073
        ],
        "losses_when_learned": [
          5.074661409854889,
          0.661939313339019,
          6.159794056415558,
          0.32477838246730073
        ],
        "task_forgetting": [
          1.1782763719558718,
          0.014010751077955796,
          -0.6225610136985784,
          0.0
        ],
        "final_task_loss": 0.32477838246730073
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "gd",
        "seed": 3407,
        "cell": "qwen3_1.7b-gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_1.7b/gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "final_average_loss": 3.0092110857078933,
        "past_task_forgetting": 0.016252377296919602,
        "final_average_answer_token_accuracy": 0.8613744296148773,
        "final_task_losses": [
          5.1756695210933685,
          0.5110933867516139,
          5.999473190307617,
          0.3506082446789748
        ],
        "losses_when_learned": [
          5.074661409854889,
          0.6454016037244571,
          5.917415952682495,
          0.3506082446789748
        ],
        "task_forgetting": [
          0.10100811123847997,
          -0.13430821697284323,
          0.08205723762512207,
          0.0
        ],
        "final_task_loss": 0.3506082446789748
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "seq",
        "seed": 3408,
        "cell": "qwen3_1.7b-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_1.7b/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "final_average_loss": 3.0313806693001504,
        "past_task_forgetting": -0.30523118523261544,
        "final_average_answer_token_accuracy": 0.803451220360942,
        "final_task_losses": [
          5.992992007732392,
          0.7158248086459935,
          5.032063144445419,
          0.38464271637679703
        ],
        "losses_when_learned": [
          5.110087603330612,
          0.797738933954436,
          6.748746979236603,
          0.38464271637679703
        ],
        "task_forgetting": [
          0.8829044044017795,
          -0.08191412530844244,
          -1.7166838347911835,
          0.0
        ],
        "final_task_loss": 0.38464271637679703
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "gd",
        "seed": 3408,
        "cell": "qwen3_1.7b-gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_1.7b/gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "final_average_loss": 2.6354875450683872,
        "past_task_forgetting": -0.6076337561781412,
        "final_average_answer_token_accuracy": 0.8617024200211647,
        "final_task_losses": [
          4.2552543699741365,
          0.7306450614052039,
          5.142236745357513,
          0.41381400353669734
        ],
        "losses_when_learned": [
          5.110087603330612,
          0.6790348138454192,
          6.161915028095246,
          0.41381400353669734
        ],
        "task_forgetting": [
          -0.8548332333564757,
          0.05161024755978472,
          -1.0196782827377326,
          0.0
        ],
        "final_task_loss": 0.41381400353669734
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "seq",
        "seed": 3409,
        "cell": "qwen3_1.7b-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_1.7b/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "final_average_loss": 2.749937206976642,
        "past_task_forgetting": -0.1024541286203781,
        "final_average_answer_token_accuracy": 0.7919443730626536,
        "final_task_losses": [
          5.424574291706085,
          0.9081625097896904,
          4.317349219322205,
          0.34966280708858904
        ],
        "losses_when_learned": [
          4.898402291536331,
          0.7106732146567907,
          5.348372900485993,
          0.34966280708858904
        ],
        "task_forgetting": [
          0.5261720001697539,
          0.1974892951328997,
          -1.0310236811637878,
          0.0
        ],
        "final_task_loss": 0.34966280708858904
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "gd",
        "seed": 3409,
        "cell": "qwen3_1.7b-gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/figure_qwen_cagd/cells/qwen3_1.7b/gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "final_average_loss": 2.9349544093559743,
        "past_task_forgetting": -0.05155297889271426,
        "final_average_answer_token_accuracy": 0.8607949790048308,
        "final_task_losses": [
          5.035523915290833,
          0.44241182642773536,
          5.943184912204742,
          0.31869698350058684
        ],
        "losses_when_learned": [
          4.898402291536331,
          0.5339168465085123,
          6.14346045255661,
          0.31869698350058684
        ],
        "task_forgetting": [
          0.13712162375450188,
          -0.09150502008077699,
          -0.20027554035186768,
          0.0
        ],
        "final_task_loss": 0.31869698350058684
      }
    ],
    "table_cagd_components": [
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3407,
        "cell": "seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.011067692387734,
        "past_task_forgetting": 3.280659176673798,
        "final_average_answer_token_accuracy": 0.45348837209302323,
        "final_average_target_containment": 0.025,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.254865094100651,
        "final_task_losses": [
          3.5825804155701206,
          0.439554969205347
        ],
        "losses_when_learned": [
          0.301921238896323,
          0.439554969205347
        ],
        "task_forgetting": [
          3.280659176673798,
          0.0
        ],
        "final_task_loss": 0.439554969205347,
        "fixed_task_loss": 0.439554969205347
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.33920771733178195,
        "past_task_forgetting": 0.03789932833201376,
        "final_average_answer_token_accuracy": 0.8251661129568106,
        "final_average_target_containment": 0.525,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2942866326813153,
        "final_task_losses": [
          0.33982056722833676,
          0.33859486743522715
        ],
        "losses_when_learned": [
          0.301921238896323,
          0.33859486743522715
        ],
        "task_forgetting": [
          0.03789932833201376,
          0.0
        ],
        "final_task_loss": 0.33859486743522715,
        "fixed_task_loss": 0.33859486743522715
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3407,
        "cell": "real_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/real_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.46735602889920413,
        "past_task_forgetting": 0.20493763921864455,
        "final_average_answer_token_accuracy": 0.7972383720930232,
        "final_average_target_containment": 0.575,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.37970694339635513,
        "final_task_losses": [
          0.5068588781149675,
          0.42785317968344067
        ],
        "losses_when_learned": [
          0.301921238896323,
          0.42785317968344067
        ],
        "task_forgetting": [
          0.20493763921864455,
          0.0
        ],
        "final_task_loss": 0.42785317968344067,
        "fixed_task_loss": 0.42785317968344067
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3407,
        "cell": "cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.28575368185662986,
        "past_task_forgetting": -0.07211004193637577,
        "final_average_answer_token_accuracy": 0.8214493355481727,
        "final_average_target_containment": 0.6,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.35502830677921626,
        "final_task_losses": [
          0.22981119695994723,
          0.34169616675331244
        ],
        "losses_when_learned": [
          0.301921238896323,
          0.34169616675331244
        ],
        "task_forgetting": [
          -0.07211004193637577,
          0.0
        ],
        "final_task_loss": 0.34169616675331244,
        "fixed_task_loss": 0.34169616675331244
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3408,
        "cell": "seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.6754796439156325,
        "past_task_forgetting": 4.602818321377528,
        "final_average_answer_token_accuracy": 0.446843853820598,
        "final_average_target_containment": 0.075,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.19904322885379555,
        "final_task_losses": [
          4.699187458013148,
          0.6517718298181177
        ],
        "losses_when_learned": [
          0.09636913663561927,
          0.6517718298181177
        ],
        "task_forgetting": [
          4.602818321377528,
          0.0
        ],
        "final_task_loss": 0.6517718298181177,
        "fixed_task_loss": 0.6517718298181177
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.27707693448936777,
        "past_task_forgetting": 0.15443543467003987,
        "final_average_answer_token_accuracy": 0.8318936877076413,
        "final_average_target_containment": 0.525,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2639845213554964,
        "final_task_losses": [
          0.25080457130565914,
          0.3033492976730764
        ],
        "losses_when_learned": [
          0.09636913663561927,
          0.3033492976730764
        ],
        "task_forgetting": [
          0.15443543467003987,
          0.0
        ],
        "final_task_loss": 0.3033492976730764,
        "fixed_task_loss": 0.3033492976730764
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3408,
        "cell": "real_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/real_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.2799692976283982,
        "past_task_forgetting": 0.017841369829011106,
        "final_average_answer_token_accuracy": 0.889327242524917,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3557833516648915,
        "final_task_losses": [
          0.11421050646463038,
          0.44572808879216597
        ],
        "losses_when_learned": [
          0.09636913663561927,
          0.44572808879216597
        ],
        "task_forgetting": [
          0.017841369829011106,
          0.0
        ],
        "final_task_loss": 0.44572808879216597,
        "fixed_task_loss": 0.44572808879216597
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3408,
        "cell": "cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.24426122252957838,
        "past_task_forgetting": 0.09802980234901876,
        "final_average_answer_token_accuracy": 0.8676495016611295,
        "final_average_target_containment": 0.6,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3625551873215185,
        "final_task_losses": [
          0.19439893898463803,
          0.29412350607451876
        ],
        "losses_when_learned": [
          0.09636913663561927,
          0.29412350607451876
        ],
        "task_forgetting": [
          0.09802980234901876,
          0.0
        ],
        "final_task_loss": 0.29412350607451876,
        "fixed_task_loss": 0.29412350607451876
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3409,
        "cell": "seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.5763043841980067,
        "past_task_forgetting": 4.45698729012342,
        "final_average_answer_token_accuracy": 0.39867109634551495,
        "final_average_target_containment": 0.025,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.23882780166256906,
        "final_task_losses": [
          4.557343130657818,
          0.5952656377381952
        ],
        "losses_when_learned": [
          0.10035584053439797,
          0.5952656377381952
        ],
        "task_forgetting": [
          4.45698729012342,
          0.0
        ],
        "final_task_loss": 0.5952656377381952,
        "fixed_task_loss": 0.5952656377381952
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.2580567284486699,
        "past_task_forgetting": 0.06257266935308528,
        "final_average_answer_token_accuracy": 0.876827242524917,
        "final_average_target_containment": 0.525,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2377947741306439,
        "final_task_losses": [
          0.16292850988748325,
          0.3531849470098565
        ],
        "losses_when_learned": [
          0.10035584053439797,
          0.3531849470098565
        ],
        "task_forgetting": [
          0.06257266935308528,
          0.0
        ],
        "final_task_loss": 0.3531849470098565,
        "fixed_task_loss": 0.3531849470098565
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3409,
        "cell": "real_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/real_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.26159719654423386,
        "past_task_forgetting": 0.010793837740590076,
        "final_average_answer_token_accuracy": 0.9097383720930232,
        "final_average_target_containment": 0.475,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.31627713421671133,
        "final_task_losses": [
          0.11114967827498805,
          0.4120447148134797
        ],
        "losses_when_learned": [
          0.10035584053439797,
          0.4120447148134797
        ],
        "task_forgetting": [
          0.010793837740590076,
          0.0
        ],
        "final_task_loss": 0.4120447148134797,
        "fixed_task_loss": 0.4120447148134797
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3409,
        "cell": "cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_components/cells/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.18057021945546783,
        "past_task_forgetting": -0.04457553654211948,
        "final_average_answer_token_accuracy": 0.9251661129568106,
        "final_average_target_containment": 0.6,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2894819487426765,
        "final_task_losses": [
          0.05578030399227849,
          0.30536013491865716
        ],
        "losses_when_learned": [
          0.10035584053439797,
          0.30536013491865716
        ],
        "task_forgetting": [
          -0.04457553654211948,
          0.0
        ],
        "final_task_loss": 0.30536013491865716,
        "fixed_task_loss": 0.30536013491865716
      }
    ],
    "table_cagd_deployed_components": [
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "forward-hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.9161574927893,
        "past_task_forgetting": 1.3808691089381482,
        "final_average_answer_token_accuracy": 0.6569553691291432,
        "final_average_target_containment": 0.5125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.26369051130156995,
        "final_task_losses": [
          3.20498300598438,
          0.60944124752617,
          3.5185911858712715,
          0.3316145317753782
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.4403908344083238,
          1.9508882116340218,
          0.3316145317753782
        ],
        "task_forgetting": [
          2.405853939459349,
          0.16905041311784624,
          1.5677029742372497,
          0.0
        ],
        "final_task_loss": 0.3316145317753782,
        "fixed_task_loss": 0.3316145317753782
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3407,
        "cell": "forward-real_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/real_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.8951713102670358,
        "past_task_forgetting": 0.42010619934208243,
        "final_average_answer_token_accuracy": 0.7034150594658254,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3577719508574722,
        "final_task_losses": [
          1.3088363665345353,
          0.5627699890585747,
          1.2799697085080797,
          0.4291091769669534
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.49770241295175016,
          0.5944259865981614,
          0.4291091769669534
        ],
        "task_forgetting": [
          0.5097073000095044,
          0.06506757610682451,
          0.6855437219099183,
          0.0
        ],
        "final_task_loss": 0.4291091769669534,
        "fixed_task_loss": 0.4291091769669534
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3407,
        "cell": "forward-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.8935065554547057,
        "past_task_forgetting": 0.2573218730139268,
        "final_average_answer_token_accuracy": 0.651539186601692,
        "final_average_target_containment": 0.44375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.18353341041898188,
        "final_task_losses": [
          1.0708346393396595,
          0.5492259955101985,
          1.6102656974816512,
          0.3436998894873135
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.4491275963418905,
          1.2101040504228073,
          0.3436998894873135
        ],
        "task_forgetting": [
          0.2717055728146286,
          0.10009839916830798,
          0.40016164705884383,
          0.0
        ],
        "final_task_loss": 0.3436998894873135,
        "fixed_task_loss": 0.3436998894873135
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "reverse-hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.37539463158484065,
        "past_task_forgetting": 0.052260990502300146,
        "final_average_answer_token_accuracy": 0.7327914836125691,
        "final_average_target_containment": 0.41875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3313233235325979,
        "final_task_losses": [
          0.3369324308364632,
          0.4202085062906867,
          0.47107884974441666,
          0.27335873946779615
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.22716423181984027,
          0.4916730541029871,
          0.27335873946779615
        ],
        "task_forgetting": [
          -0.015667098605375518,
          0.1930442744708464,
          -0.020594204358570456,
          0.0
        ],
        "final_task_loss": 0.27335873946779615,
        "fixed_task_loss": 0.3369324308364632
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "real_replay",
        "seed": 3407,
        "cell": "reverse-real_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/real_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5736480226550851,
        "past_task_forgetting": 0.10163767002803527,
        "final_average_answer_token_accuracy": 0.7216065147671042,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3626153186608807,
        "final_task_losses": [
          0.3120823364862786,
          0.4506206237685416,
          0.4364073754849402,
          1.0954817548805798
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.06587028614965755,
          0.4757275100641583,
          1.0954817548805798
        ],
        "task_forgetting": [
          -0.04051719295556011,
          0.38475033761888405,
          -0.039320134579218124,
          0.0
        ],
        "final_task_loss": 1.0954817548805798,
        "fixed_task_loss": 0.3120823364862786
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3407,
        "cell": "reverse-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4631706719498931,
        "past_task_forgetting": 0.2932634044498064,
        "final_average_answer_token_accuracy": 0.665593346685277,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2296019293993103,
        "final_task_losses": [
          0.2559072382489413,
          0.95264182933995,
          0.4812536163546019,
          0.1628800038560792
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.045385665075001434,
          0.41202727607723394,
          0.1628800038560792
        ],
        "task_forgetting": [
          -0.0966922911928974,
          0.9072561642649486,
          0.06922634027736796,
          0.0
        ],
        "final_task_loss": 0.1628800038560792,
        "fixed_task_loss": 0.2559072382489413
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "forward-hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0118663163922086,
        "past_task_forgetting": 0.47852259584074036,
        "final_average_answer_token_accuracy": 0.6593787888058532,
        "final_average_target_containment": 0.5187499999999999,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.33095430077287846,
        "final_task_losses": [
          1.5102060923031075,
          0.4390622267245119,
          1.7988192891076842,
          0.29937765743353073
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.4336583673044629,
          0.7632507087717955,
          0.29937765743353073
        ],
        "task_forgetting": [
          0.39459534776628336,
          0.0054038594200490064,
          1.0355685803358887,
          0.0
        ],
        "final_task_loss": 0.29937765743353073,
        "fixed_task_loss": 0.29937765743353073
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3408,
        "cell": "forward-real_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/real_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.1425250294848248,
        "past_task_forgetting": 0.37747899244726296,
        "final_average_answer_token_accuracy": 0.7557922764094661,
        "final_average_target_containment": 0.54375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.35622238173640347,
        "final_task_losses": [
          1.8051244506704323,
          0.5107111269171324,
          1.9122225259778407,
          0.3420420143738936
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.466885038058925,
          1.5131253436278673,
          0.3420420143738936
        ],
        "task_forgetting": [
          0.6895137061336081,
          0.04382608885820738,
          0.3990971823499734,
          0.0
        ],
        "final_task_loss": 0.3420420143738936,
        "fixed_task_loss": 0.3420420143738936
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3408,
        "cell": "forward-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.84374132731227,
        "past_task_forgetting": 1.447647108204008,
        "final_average_answer_token_accuracy": 0.6103837966934351,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.26212882980663155,
        "final_task_losses": [
          2.947132902059368,
          0.5102012607683248,
          3.6053419532232844,
          0.3122891931981028
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.28481072706169824,
          1.319313319840431,
          0.3122891931981028
        ],
        "task_forgetting": [
          1.8315221575225438,
          0.2253905337066266,
          2.2860286333828537,
          0.0
        ],
        "final_task_loss": 0.3122891931981028,
        "fixed_task_loss": 0.3122891931981028
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "reverse-hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.7923066138112269,
        "past_task_forgetting": 0.11590771736192636,
        "final_average_answer_token_accuracy": 0.6148397605212186,
        "final_average_target_containment": 0.46875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.28994782307560696,
        "final_task_losses": [
          0.46808800672713835,
          1.058148122361729,
          0.5512867350534122,
          1.091703591102628
        ],
        "losses_when_learned": [
          0.37783937209086327,
          0.9942510719186668,
          0.35770926804697045,
          1.091703591102628
        ],
        "task_forgetting": [
          0.09024863463627508,
          0.06389705044306226,
          0.19357746700644174,
          0.0
        ],
        "final_task_loss": 1.091703591102628,
        "fixed_task_loss": 0.46808800672713835
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "real_replay",
        "seed": 3408,
        "cell": "reverse-real_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/real_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.3736671136803686,
        "past_task_forgetting": 0.12693706193908583,
        "final_average_answer_token_accuracy": 0.6809571588792445,
        "final_average_target_containment": 0.5187499999999999,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.38423730104463416,
        "final_task_losses": [
          0.40671980151556875,
          1.8687135478587975,
          0.5110698317709013,
          2.708165273576207
        ],
        "losses_when_learned": [
          0.37783937209086327,
          1.451804543338475,
          0.5760480798986718,
          2.708165273576207
        ],
        "task_forgetting": [
          0.028880429424705478,
          0.41690900452032253,
          -0.06497824812777053,
          0.0
        ],
        "final_task_loss": 2.708165273576207,
        "fixed_task_loss": 0.40671980151556875
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3408,
        "cell": "reverse-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.131724128702412,
        "past_task_forgetting": 0.6131022663392486,
        "final_average_answer_token_accuracy": 0.5199255622072951,
        "final_average_target_containment": 0.26875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.19771857579189897,
        "final_task_losses": [
          0.4178865588677816,
          2.1786193086104846,
          0.6879465497935381,
          1.2424440975378437
        ],
        "losses_when_learned": [
          0.37783937209086327,
          0.6563952991986899,
          0.41091094696450553,
          1.2424440975378437
        ],
        "task_forgetting": [
          0.04004718677691832,
          1.5222240094117947,
          0.27703560282903256,
          0.0
        ],
        "final_task_loss": 1.2424440975378437,
        "fixed_task_loss": 0.4178865588677816
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "forward-hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0338760197725387,
        "past_task_forgetting": 0.801553801423823,
        "final_average_answer_token_accuracy": 0.6424054711871033,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2804082165797637,
        "final_task_losses": [
          1.2603449550405006,
          0.6112318623147562,
          1.9817987396484238,
          0.2821285220864742
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.34055187193245057,
          0.890758891029795,
          0.2821285220864742
        ],
        "task_forgetting": [
          1.0429415652705347,
          0.27067999038230567,
          1.0910398486186288,
          0.0
        ],
        "final_task_loss": 0.2821285220864742,
        "fixed_task_loss": 0.2821285220864742
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3409,
        "cell": "forward-real_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/real_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.37535799349704,
        "past_task_forgetting": 0.3393188738151056,
        "final_average_answer_token_accuracy": 0.7673924034669821,
        "final_average_target_containment": 0.5187499999999999,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3677624615844004,
        "final_task_losses": [
          1.5487846084479782,
          0.5667974981555727,
          2.941285483417439,
          0.4445643839671699
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.5118218498709546,
          3.3096857289347525,
          0.4445643839671699
        ],
        "task_forgetting": [
          1.3313812186780123,
          0.054975648284618095,
          -0.36840024551731343,
          0.0
        ],
        "final_task_loss": 0.4445643839671699,
        "fixed_task_loss": 0.4445643839671699
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3409,
        "cell": "forward-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/forward/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.6051978777474397,
        "past_task_forgetting": 0.31553466052350243,
        "final_average_answer_token_accuracy": 0.6892920344913095,
        "final_average_target_containment": 0.5375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2779689334431712,
        "final_task_losses": [
          0.5520612036208379,
          0.6806956402935833,
          0.8910729687586137,
          0.2969616983167242
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.350226454735899,
          0.6095959865966629,
          0.2969616983167242
        ],
        "task_forgetting": [
          0.33465781385087207,
          0.33046918555768434,
          0.28147698216195083,
          0.0
        ],
        "final_task_loss": 0.2969616983167242,
        "fixed_task_loss": 0.2969616983167242
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "reverse-hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.549873780923418,
        "past_task_forgetting": 0.5974077983249763,
        "final_average_answer_token_accuracy": 0.558593761358845,
        "final_average_target_containment": 0.46875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.28202378792072325,
        "final_task_losses": [
          0.5243118491984902,
          2.2713644560795805,
          0.5837883190393768,
          2.8200304993762244
        ],
        "losses_when_learned": [
          0.3187611648564076,
          0.9101940743107588,
          0.35828599017535195,
          2.8200304993762244
        ],
        "task_forgetting": [
          0.20555068434208257,
          1.3611703817688217,
          0.22550232886402483,
          0.0
        ],
        "final_task_loss": 2.8200304993762244,
        "fixed_task_loss": 0.5243118491984902
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "real_replay",
        "seed": 3409,
        "cell": "reverse-real_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/real_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.357209912361419,
        "past_task_forgetting": -0.018610935336533185,
        "final_average_answer_token_accuracy": 0.7680924288906014,
        "final_average_target_containment": 0.51875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3877638079423377,
        "final_task_losses": [
          0.39820891200802827,
          1.8827027610971876,
          0.5757890584524576,
          2.5721389178880028
        ],
        "losses_when_learned": [
          0.3187611648564076,
          2.045760946301008,
          0.5480114264098577,
          2.5721389178880028
        ],
        "task_forgetting": [
          0.07944774715162067,
          -0.1630581852038202,
          0.027777632042599976,
          0.0
        ],
        "final_task_loss": 2.5721389178880028,
        "fixed_task_loss": 0.39820891200802827
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3409,
        "cell": "reverse-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_deployed_components/cells/reverse/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0787193859633937,
        "past_task_forgetting": 0.6096191869729433,
        "final_average_answer_token_accuracy": 0.546484588924914,
        "final_average_target_containment": 0.36875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22123164857114946,
        "final_task_losses": [
          0.5519422768827367,
          2.1049460849381516,
          0.8491706692110444,
          0.8088185128216416
        ],
        "losses_when_learned": [
          0.3187611648564076,
          0.9471069163259305,
          0.4113333889307649,
          0.8088185128216416
        ],
        "task_forgetting": [
          0.23318111202632907,
          1.1578391686122211,
          0.4378372802802796,
          0.0
        ],
        "final_task_loss": 0.8088185128216416,
        "fixed_task_loss": 0.5519422768827367
      }
    ],
    "table_cagd_fresh": [
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3407,
        "cell": "forward-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.072092499072282,
        "past_task_forgetting": 3.589322904596095,
        "final_average_answer_token_accuracy": 0.32508710801393725,
        "final_average_target_containment": 0.3333333333333333,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.14853999165746187,
        "final_task_losses": [
          6.630379112142448,
          1.4436022283814423,
          1.1422961566929564
        ],
        "losses_when_learned": [
          0.5584155899897221,
          0.33691994134197795,
          1.1422961566929564
        ],
        "task_forgetting": [
          6.071963522152726,
          1.1066822870394644,
          0.0
        ],
        "final_task_loss": 1.1422961566929564,
        "fixed_task_loss": 1.1422961566929564
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "forward-hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.7305156376799729,
        "past_task_forgetting": 0.013318980260489083,
        "final_average_answer_token_accuracy": 0.7201574396696347,
        "final_average_target_containment": 0.7000000000000001,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.30373088863414993,
        "final_task_losses": [
          0.4952309339972983,
          0.3402655228257774,
          1.356050456216843
        ],
        "losses_when_learned": [
          0.5584155899897221,
          0.2504429063123754,
          1.356050456216843
        ],
        "task_forgetting": [
          -0.06318465599242379,
          0.08982261651340195,
          0.0
        ],
        "final_task_loss": 1.356050456216843,
        "fixed_task_loss": 1.356050456216843
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3407,
        "cell": "forward-real_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/real_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.7154831220835662,
        "past_task_forgetting": 0.18442538739145206,
        "final_average_answer_token_accuracy": 0.7283778552071235,
        "final_average_target_containment": 0.7833333333333333,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2917823217446774,
        "final_task_losses": [
          0.9317002675113326,
          0.4296569806845788,
          0.7850921180547876
        ],
        "losses_when_learned": [
          0.5584155899897221,
          0.4340908834232852,
          0.7850921180547876
        ],
        "task_forgetting": [
          0.37328467752161054,
          -0.004433902738706419,
          0.0
        ],
        "final_task_loss": 0.7850921180547876,
        "fixed_task_loss": 0.7850921180547876
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3407,
        "cell": "forward-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.7847625622427291,
        "past_task_forgetting": 0.14702863715522496,
        "final_average_answer_token_accuracy": 0.6600077429345722,
        "final_average_target_containment": 0.6333333333333333,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2589533683020023,
        "final_task_losses": [
          0.6482624596633677,
          0.4694396256658403,
          1.2365856013989793
        ],
        "losses_when_learned": [
          0.5584155899897221,
          0.265229221029036,
          1.2365856013989793
        ],
        "task_forgetting": [
          0.08984686967364564,
          0.2042104046368043,
          0.0
        ],
        "final_task_loss": 1.2365856013989793,
        "fixed_task_loss": 1.2365856013989793
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3407,
        "cell": "reverse-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.4853174945493213,
        "past_task_forgetting": 3.201107637035973,
        "final_average_answer_token_accuracy": 0.433346238224287,
        "final_average_target_containment": 0.3333333333333333,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.1597270708879277,
        "final_task_losses": [
          6.176070969194884,
          0.9157779104760465,
          0.3641036039770338
        ],
        "losses_when_learned": [
          0.2972392921555481,
          0.3923943134434363,
          0.3641036039770338
        ],
        "task_forgetting": [
          5.878831677039336,
          0.5233835970326102,
          0.0
        ],
        "final_task_loss": 0.3641036039770338,
        "fixed_task_loss": 6.176070969194884
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "reverse-hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5568130174266135,
        "past_task_forgetting": 0.20628198385945062,
        "final_average_answer_token_accuracy": 0.6070331655697511,
        "final_average_target_containment": 0.7333333333333334,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2652563753173663,
        "final_task_losses": [
          0.7507442946954374,
          0.263724495367029,
          0.6559702622173741
        ],
        "losses_when_learned": [
          0.2972392921555481,
          0.304665530188017,
          0.6559702622173741
        ],
        "task_forgetting": [
          0.45350500253988923,
          -0.04094103482098799,
          0.0
        ],
        "final_task_loss": 0.6559702622173741,
        "fixed_task_loss": 0.7507442946954374
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "real_replay",
        "seed": 3407,
        "cell": "reverse-real_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/real_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.6098273264164608,
        "past_task_forgetting": 0.17361484204312033,
        "final_average_answer_token_accuracy": 0.8129694154084398,
        "final_average_target_containment": 0.7333333333333334,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.29232369983195056,
        "final_task_losses": [
          0.6420825862659003,
          0.3474058595695033,
          0.8399935334139789
        ],
        "losses_when_learned": [
          0.2972392921555481,
          0.34501946959361485,
          0.8399935334139789
        ],
        "task_forgetting": [
          0.3448432941103522,
          0.00238638997588847,
          0.0
        ],
        "final_task_loss": 0.8399935334139789,
        "fixed_task_loss": 0.6420825862659003
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3407,
        "cell": "reverse-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.25267587843995126,
        "past_task_forgetting": 0.026948824709846095,
        "final_average_answer_token_accuracy": 0.8213963092011872,
        "final_average_target_containment": 0.7166666666666667,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22236765281941126,
        "final_task_losses": [
          0.3130477865895724,
          0.27104032466478784,
          0.1739395240654935
        ],
        "losses_when_learned": [
          0.2972392921555481,
          0.2329511696791199,
          0.1739395240654935
        ],
        "task_forgetting": [
          0.015808494434024267,
          0.03808915498566792,
          0.0
        ],
        "final_task_loss": 0.1739395240654935,
        "fixed_task_loss": 0.3130477865895724
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3408,
        "cell": "forward-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.403867133041764,
        "past_task_forgetting": 1.1191255643422025,
        "final_average_answer_token_accuracy": 0.5912117692605497,
        "final_average_target_containment": 0.35000000000000003,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.1798777235501553,
        "final_task_losses": [
          2.693457934491181,
          0.7327245526237898,
          0.7854189120103212
        ],
        "losses_when_learned": [
          0.8270599596545873,
          0.3608713987759784,
          0.7854189120103212
        ],
        "task_forgetting": [
          1.8663979748365935,
          0.37185315384781137,
          0.0
        ],
        "final_task_loss": 0.7854189120103212,
        "fixed_task_loss": 0.7854189120103212
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "forward-hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.044765007333208,
        "past_task_forgetting": 0.27272312138465615,
        "final_average_answer_token_accuracy": 0.5429345722028649,
        "final_average_target_containment": 0.6666666666666666,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22284475455783012,
        "final_task_losses": [
          1.1941464841467042,
          0.4020158367294588,
          1.5381327011234607
        ],
        "losses_when_learned": [
          0.8270599596545873,
          0.22365611845226335,
          1.5381327011234607
        ],
        "task_forgetting": [
          0.3670865244921169,
          0.17835971827719543,
          0.0
        ],
        "final_task_loss": 1.5381327011234607,
        "fixed_task_loss": 1.5381327011234607
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3408,
        "cell": "forward-real_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/real_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4561759034790096,
        "past_task_forgetting": -0.18324960291377684,
        "final_average_answer_token_accuracy": 0.8148922441605367,
        "final_average_target_containment": 0.75,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2720061352092,
        "final_task_losses": [
          0.45106739979068244,
          0.43743365976835946,
          0.48002665087798696
        ],
        "losses_when_learned": [
          0.8270599596545873,
          0.42794030573200825,
          0.48002665087798696
        ],
        "task_forgetting": [
          -0.3759925598639049,
          0.00949335403635121,
          0.0
        ],
        "final_task_loss": 0.48002665087798696,
        "fixed_task_loss": 0.48002665087798696
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3408,
        "cell": "forward-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4444182319211924,
        "past_task_forgetting": -0.09413405273651985,
        "final_average_answer_token_accuracy": 0.7244805781391147,
        "final_average_target_containment": 0.65,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24790759203654614,
        "final_task_losses": [
          0.5567922350546015,
          0.3075421972958396,
          0.468920263413136
        ],
        "losses_when_learned": [
          0.8270599596545873,
          0.22554257816889348,
          0.468920263413136
        ],
        "task_forgetting": [
          -0.2702677245999858,
          0.08199961912694612,
          0.0
        ],
        "final_task_loss": 0.468920263413136,
        "fixed_task_loss": 0.468920263413136
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3408,
        "cell": "reverse-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.079811085289237,
        "past_task_forgetting": 4.0087844107545605,
        "final_average_answer_token_accuracy": 0.43335914311524065,
        "final_average_target_containment": 0.36666666666666664,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.16605840528973168,
        "final_task_losses": [
          7.668420758037466,
          0.7314375914954984,
          0.8395749063347463
        ],
        "losses_when_learned": [
          0.03684761465654298,
          0.34544191336730046,
          0.8395749063347463
        ],
        "task_forgetting": [
          7.631573143380923,
          0.3859956781281979,
          0.0
        ],
        "final_task_loss": 0.8395749063347463,
        "fixed_task_loss": 7.668420758037466
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "reverse-hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5705525809152471,
        "past_task_forgetting": 0.5175469157501664,
        "final_average_answer_token_accuracy": 0.5715318105562007,
        "final_average_target_containment": 0.6833333333333332,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24312706110699936,
        "final_task_losses": [
          0.7868632611551865,
          0.5339452404838686,
          0.39084924110668595
        ],
        "losses_when_learned": [
          0.03684761465654298,
          0.2488670554821791,
          0.39084924110668595
        ],
        "task_forgetting": [
          0.7500156464986435,
          0.28507818500168947,
          0.0
        ],
        "final_task_loss": 0.39084924110668595,
        "fixed_task_loss": 0.7868632611551865
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "real_replay",
        "seed": 3408,
        "cell": "reverse-real_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/real_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4037880831429114,
        "past_task_forgetting": -0.02382849813295508,
        "final_average_answer_token_accuracy": 0.8863079106981546,
        "final_average_target_containment": 0.75,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.31865466575939533,
        "final_task_losses": [
          0.10914971237220761,
          0.3984572893479258,
          0.7037572477086007
        ],
        "losses_when_learned": [
          0.03684761465654298,
          0.5184163833295006,
          0.7037572477086007
        ],
        "task_forgetting": [
          0.07230209771566462,
          -0.11995909398157478,
          0.0
        ],
        "final_task_loss": 0.7037572477086007,
        "fixed_task_loss": 0.10914971237220761
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3408,
        "cell": "reverse-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5169868973624765,
        "past_task_forgetting": 0.6239433450041607,
        "final_average_answer_token_accuracy": 0.5835333591431152,
        "final_average_target_containment": 0.48333333333333334,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.14280973733673546,
        "final_task_losses": [
          0.983418188630476,
          0.5499506946011845,
          0.017591808855768897
        ],
        "losses_when_learned": [
          0.03684761465654298,
          0.2486345785667961,
          0.017591808855768897
        ],
        "task_forgetting": [
          0.9465705739739331,
          0.3013161160343884,
          0.0
        ],
        "final_task_loss": 0.017591808855768897,
        "fixed_task_loss": 0.983418188630476
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3409,
        "cell": "forward-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.8581128616835527,
        "past_task_forgetting": 3.324931674543378,
        "final_average_answer_token_accuracy": 0.3744483159117305,
        "final_average_target_containment": 0.39999999999999997,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.193894045230227,
        "final_task_losses": [
          6.092004343754708,
          1.4546112209064792,
          1.027723020389472
        ],
        "losses_when_learned": [
          0.44703043395483455,
          0.44972178161959653,
          1.027723020389472
        ],
        "task_forgetting": [
          5.644973909799873,
          1.0048894392868828,
          0.0
        ],
        "final_task_loss": 1.027723020389472,
        "fixed_task_loss": 1.027723020389472
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "forward-hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.38127107094453616,
        "past_task_forgetting": -0.06166536941728912,
        "final_average_answer_token_accuracy": 0.7739450251645374,
        "final_average_target_containment": 0.7166666666666667,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.29104509935832507,
        "final_task_losses": [
          0.432801623268211,
          0.19849642192981937,
          0.5125151676355781
        ],
        "losses_when_learned": [
          0.44703043395483455,
          0.30759835007777403,
          0.5125151676355781
        ],
        "task_forgetting": [
          -0.014228810686623572,
          -0.10910192814795466,
          0.0
        ],
        "final_task_loss": 0.5125151676355781,
        "fixed_task_loss": 0.5125151676355781
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "real_replay",
        "seed": 3409,
        "cell": "forward-real_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/real_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.0989048119491067,
        "past_task_forgetting": 0.8892038299031788,
        "final_average_answer_token_accuracy": 0.5963608207510647,
        "final_average_target_containment": 0.7666666666666666,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.29218353987559653,
        "final_task_losses": [
          2.282019042881872,
          0.39825754622059545,
          3.6164378467448537
        ],
        "losses_when_learned": [
          0.44703043395483455,
          0.454838495341275,
          3.6164378467448537
        ],
        "task_forgetting": [
          1.8349886089270373,
          -0.05658094912067957,
          0.0
        ],
        "final_task_loss": 3.6164378467448537,
        "fixed_task_loss": 3.6164378467448537
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3409,
        "cell": "forward-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/forward/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.35134603766007616,
        "past_task_forgetting": -0.041439288076169783,
        "final_average_answer_token_accuracy": 0.7295392953929539,
        "final_average_target_containment": 0.65,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.23469460834841435,
        "final_task_losses": [
          0.30260488762459553,
          0.3490326872253199,
          0.4024005381303132
        ],
        "losses_when_learned": [
          0.44703043395483455,
          0.28748571704742043,
          0.4024005381303132
        ],
        "task_forgetting": [
          -0.14442554633023902,
          0.06154697017789945,
          0.0
        ],
        "final_task_loss": 0.4024005381303132,
        "fixed_task_loss": 0.4024005381303132
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3409,
        "cell": "reverse-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.195707646063058,
        "past_task_forgetting": 3.0278440870973578,
        "final_average_answer_token_accuracy": 0.5004000516195638,
        "final_average_target_containment": 0.35000000000000003,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.21661839093609392,
        "final_task_losses": [
          7.247085572162723,
          0.4694543473376725,
          1.8705830186887789
        ],
        "losses_when_learned": [
          1.1870908931821778,
          0.4737608521235023,
          1.8705830186887789
        ],
        "task_forgetting": [
          6.059994678980545,
          -0.004306504785829779,
          0.0
        ],
        "final_task_loss": 1.8705830186887789,
        "fixed_task_loss": 7.247085572162723
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "reverse-hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0037639576329231,
        "past_task_forgetting": 0.1574750685269808,
        "final_average_answer_token_accuracy": 0.6465995612337075,
        "final_average_target_containment": 0.6666666666666666,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.28170007092846583,
        "final_task_losses": [
          1.5833018246405355,
          0.23341667353540574,
          1.1945733747228278
        ],
        "losses_when_learned": [
          1.1870908931821778,
          0.3146774679398019,
          1.1945733747228278
        ],
        "task_forgetting": [
          0.39621093145835773,
          -0.08126079440439615,
          0.0
        ],
        "final_task_loss": 1.1945733747228278,
        "fixed_task_loss": 1.5833018246405355
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "real_replay",
        "seed": 3409,
        "cell": "reverse-real_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/real_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.7258927008746856,
        "past_task_forgetting": 0.7853336829770572,
        "final_average_answer_token_accuracy": 0.734249580591044,
        "final_average_target_containment": 0.6666666666666666,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2617643033729973,
        "final_task_losses": [
          2.6873648956195715,
          0.493814275803617,
          1.996498931200869
        ],
        "losses_when_learned": [
          1.1870908931821778,
          0.42342091228689627,
          1.996498931200869
        ],
        "task_forgetting": [
          1.5002740024373937,
          0.07039336351672071,
          0.0
        ],
        "final_task_loss": 1.996498931200869,
        "fixed_task_loss": 2.6873648956195715
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3409,
        "cell": "reverse-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_fresh/cells/reverse/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5443760926112714,
        "past_task_forgetting": -0.302348057462855,
        "final_average_answer_token_accuracy": 0.6908762420957543,
        "final_average_target_containment": 0.6,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.19201017526157696,
        "final_task_losses": [
          0.5121322231478125,
          0.3621620515803835,
          0.7588340031056183
        ],
        "losses_when_learned": [
          1.1870908931821778,
          0.2918994964717282,
          0.7588340031056183
        ],
        "task_forgetting": [
          -0.6749586700343653,
          0.07026255510865531,
          0.0
        ],
        "final_task_loss": 0.7588340031056183,
        "fixed_task_loss": 0.5121322231478125
      }
    ],
    "table_cagd_main": [
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3407,
        "cell": "forward-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/forward/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.798994080337434,
        "past_task_forgetting": 1.7818724890763118,
        "final_average_answer_token_accuracy": 0.4704576685632404,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2677165116767889,
        "final_task_losses": [
          5.499496103379213,
          1.3317314124752713,
          3.8945473941489497,
          0.4702014113463021
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.48278384267375685,
          4.098244533575712,
          0.4702014113463021
        ],
        "task_forgetting": [
          4.700367036854183,
          0.8489475698015144,
          -0.20369713942676215,
          0.0
        ],
        "final_task_loss": 0.4702014113463021
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3407,
        "cell": "forward-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/forward/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.8935065554547057,
        "past_task_forgetting": 0.2573218730139268,
        "final_average_answer_token_accuracy": 0.651539186601692,
        "final_average_target_containment": 0.44375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.18353341041898188,
        "final_task_losses": [
          1.0708346393396595,
          0.5492259955101985,
          1.6102656974816512,
          0.3436998894873135
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.4491275963418905,
          1.2101040504228073,
          0.3436998894873135
        ],
        "task_forgetting": [
          0.2717055728146286,
          0.10009839916830798,
          0.40016164705884383,
          0.0
        ],
        "final_task_loss": 0.3436998894873135
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3407,
        "cell": "reverse-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/reverse/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.5572068873309208,
        "past_task_forgetting": 1.5736942199988437,
        "final_average_answer_token_accuracy": 0.339993109977044,
        "final_average_target_containment": 0.29375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.23804197948004574,
        "final_task_losses": [
          1.7271610779440199,
          3.033453127405012,
          0.9965853190430927,
          0.4716280249315584
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.12062140150998897,
          0.5628959334437654,
          0.4716280249315584
        ],
        "task_forgetting": [
          1.3745615485021812,
          2.912831725895023,
          0.43368938559932724,
          0.0
        ],
        "final_task_loss": 0.4716280249315584
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3407,
        "cell": "reverse-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/reverse/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.4631706719498931,
        "past_task_forgetting": 0.2932634044498064,
        "final_average_answer_token_accuracy": 0.665593346685277,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2296019293993103,
        "final_task_losses": [
          0.2559072382489413,
          0.95264182933995,
          0.4812536163546019,
          0.1628800038560792
        ],
        "losses_when_learned": [
          0.3525995294418387,
          0.045385665075001434,
          0.41202727607723394,
          0.1628800038560792
        ],
        "task_forgetting": [
          -0.0966922911928974,
          0.9072561642649486,
          0.06922634027736796,
          0.0
        ],
        "final_task_loss": 0.1628800038560792
      },
      {
        "model": "SMDM-219M",
        "order": "order_free",
        "method": "joint",
        "seed": 3407,
        "cell": "joint-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/order_free/joint/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.5317591422994012,
        "final_average_answer_token_accuracy": 0.7992217045617929,
        "final_average_target_containment": 0.55,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.37595812249393995,
        "final_task_losses": [
          0.720046194195624,
          0.40025634357647294,
          0.6900427212034417,
          0.31669131022206637
        ],
        "final_task_loss": 0.31669131022206637
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3408,
        "cell": "forward-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/forward/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.375543277209101,
        "past_task_forgetting": 3.240513776783743,
        "final_average_answer_token_accuracy": 0.35433449738776857,
        "final_average_target_containment": 0.2625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22655918132411518,
        "final_task_losses": [
          6.820704940012,
          1.8954902582344437,
          4.300236369826615,
          0.4857415407633451
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.42871292170757636,
          1.7505665714774286,
          0.4857415407633451
        ],
        "task_forgetting": [
          5.7050941954751755,
          1.4667773365268673,
          2.549669798349186,
          0.0
        ],
        "final_task_loss": 0.4857415407633451
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3408,
        "cell": "forward-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/forward/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.84374132731227,
        "past_task_forgetting": 1.447647108204008,
        "final_average_answer_token_accuracy": 0.6103837966934351,
        "final_average_target_containment": 0.5,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.26212882980663155,
        "final_task_losses": [
          2.947132902059368,
          0.5102012607683248,
          3.6053419532232844,
          0.3122891931981028
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.28481072706169824,
          1.319313319840431,
          0.3122891931981028
        ],
        "task_forgetting": [
          1.8315221575225438,
          0.2253905337066266,
          2.2860286333828537,
          0.0
        ],
        "final_task_loss": 0.3122891931981028
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3408,
        "cell": "reverse-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/reverse/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.8921397894426475,
        "past_task_forgetting": 2.785685625373967,
        "final_average_answer_token_accuracy": 0.26789725616749943,
        "final_average_target_containment": 0.25,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.11976047387262448,
        "final_task_losses": [
          2.9544204534002096,
          5.737139530277742,
          1.6414216478889814,
          1.2355775262036577
        ],
        "losses_when_learned": [
          0.37783937209086327,
          1.0451473142619636,
          0.5529380690922057,
          1.2355775262036577
        ],
        "task_forgetting": [
          2.5765810813093464,
          4.6919922160157785,
          1.0884835787967757,
          0.0
        ],
        "final_task_loss": 1.2355775262036577
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3408,
        "cell": "reverse-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/reverse/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.131724128702412,
        "past_task_forgetting": 0.6131022663392486,
        "final_average_answer_token_accuracy": 0.5199255622072951,
        "final_average_target_containment": 0.26875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.19771857579189897,
        "final_task_losses": [
          0.4178865588677816,
          2.1786193086104846,
          0.6879465497935381,
          1.2424440975378437
        ],
        "losses_when_learned": [
          0.37783937209086327,
          0.6563952991986899,
          0.41091094696450553,
          1.2424440975378437
        ],
        "task_forgetting": [
          0.04004718677691832,
          1.5222240094117947,
          0.27703560282903256,
          0.0
        ],
        "final_task_loss": 1.2424440975378437
      },
      {
        "model": "SMDM-219M",
        "order": "order_free",
        "method": "joint",
        "seed": 3408,
        "cell": "joint-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/order_free/joint/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.7064292366275703,
        "final_average_answer_token_accuracy": 0.777906980853329,
        "final_average_target_containment": 0.6,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3675120940569601,
        "final_task_losses": [
          1.1068625784292199,
          0.41559857042258813,
          0.9290921695108189,
          0.3741636281476543
        ],
        "final_task_loss": 0.3741636281476543
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "seq",
        "seed": 3409,
        "cell": "forward-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/forward/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.606965139993828,
        "past_task_forgetting": 2.751412965770586,
        "final_average_answer_token_accuracy": 0.4840987882283191,
        "final_average_target_containment": 0.28125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22936039144885004,
        "final_task_losses": [
          4.817048566927312,
          1.2404242978850517,
          4.01007240012343,
          0.36031529503951754
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.47016931144420065,
          1.1257336664098687,
          0.36031529503951754
        ],
        "task_forgetting": [
          4.599645177157346,
          0.770254986440851,
          2.8843387337135606,
          0.0
        ],
        "final_task_loss": 0.36031529503951754
      },
      {
        "model": "SMDM-219M",
        "order": "forward",
        "method": "cagd",
        "seed": 3409,
        "cell": "forward-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/forward/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 0.6051978777474397,
        "past_task_forgetting": 0.31553466052350243,
        "final_average_answer_token_accuracy": 0.6892920344913095,
        "final_average_target_containment": 0.5375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2779689334431712,
        "final_task_losses": [
          0.5520612036208379,
          0.6806956402935833,
          0.8910729687586137,
          0.2969616983167242
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.350226454735899,
          0.6095959865966629,
          0.2969616983167242
        ],
        "task_forgetting": [
          0.33465781385087207,
          0.33046918555768434,
          0.28147698216195083,
          0.0
        ],
        "final_task_loss": 0.2969616983167242
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "seq",
        "seed": 3409,
        "cell": "reverse-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/reverse/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.054318948296034,
        "past_task_forgetting": 1.6323102312114688,
        "final_average_answer_token_accuracy": 0.3884473402936297,
        "final_average_target_containment": 0.33125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24701137855899713,
        "final_task_losses": [
          1.6706243300210706,
          4.145745684373457,
          0.6189197702356874,
          1.78198600855392
        ],
        "losses_when_learned": [
          0.3187611648564076,
          0.7545812285951327,
          0.465016697544269,
          1.78198600855392
        ],
        "task_forgetting": [
          1.351863165164663,
          3.3911644557783247,
          0.15390307269141845,
          0.0
        ],
        "final_task_loss": 1.78198600855392
      },
      {
        "model": "SMDM-219M",
        "order": "reverse",
        "method": "cagd",
        "seed": 3409,
        "cell": "reverse-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/reverse/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.0787193859633937,
        "past_task_forgetting": 0.6096191869729433,
        "final_average_answer_token_accuracy": 0.546484588924914,
        "final_average_target_containment": 0.36875,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.22123164857114946,
        "final_task_losses": [
          0.5519422768827367,
          2.1049460849381516,
          0.8491706692110444,
          0.8088185128216416
        ],
        "losses_when_learned": [
          0.3187611648564076,
          0.9471069163259305,
          0.4113333889307649,
          0.8088185128216416
        ],
        "task_forgetting": [
          0.23318111202632907,
          1.1578391686122211,
          0.4378372802802796,
          0.0
        ],
        "final_task_loss": 0.8088185128216416
      },
      {
        "model": "SMDM-219M",
        "order": "order_free",
        "method": "joint",
        "seed": 3409,
        "cell": "joint-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_main/cells/order_free/joint/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.1775243814809426,
        "final_average_answer_token_accuracy": 0.7882468061956895,
        "final_average_target_containment": 0.5750000000000001,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3698837473946963,
        "final_task_losses": [
          1.9305454880538568,
          0.3789930958989318,
          2.0946876406068555,
          0.305871301364126
        ],
        "final_task_loss": 0.305871301364126
      }
    ],
    "table_cagd_natural": [
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "seq",
        "seed": 3407,
        "cell": "smdm_219m-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.3882666161963404,
        "past_task_forgetting": 0.0542997784539937,
        "final_average_answer_token_accuracy": 0.09186173791015652,
        "final_task_losses": [
          1.5108057661044163,
          1.80359907093777,
          3.8503950115468344
        ],
        "losses_when_learned": [
          1.5014005340156362,
          1.7044047461185627,
          3.8503950115468344
        ],
        "task_forgetting": [
          0.00940523208878008,
          0.09919432481920731,
          0.0
        ],
        "final_task_loss": 3.8503950115468344
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "smdm_219m-hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.3121700411442787,
        "past_task_forgetting": -0.05135324383549378,
        "final_average_answer_token_accuracy": 0.10523206685729154,
        "final_task_losses": [
          1.3996509459384243,
          1.627350834680638,
          3.909508342813774
        ],
        "losses_when_learned": [
          1.5014005340156362,
          1.6283077342744137,
          3.909508342813774
        ],
        "task_forgetting": [
          -0.1017495880772119,
          -0.0009568995937756508,
          0.0
        ],
        "final_task_loss": 3.909508342813774
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3407,
        "cell": "smdm_219m-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.300838980299519,
        "past_task_forgetting": -0.06713527268125685,
        "final_average_answer_token_accuracy": 0.10318207471735068,
        "final_task_losses": [
          1.385534502888897,
          1.617265427025592,
          3.899717010984068
        ],
        "losses_when_learned": [
          1.5014005340156362,
          1.6356699412613664,
          3.899717010984068
        ],
        "task_forgetting": [
          -0.11586603112673921,
          -0.018404514235774494,
          0.0
        ],
        "final_task_loss": 3.899717010984068
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "seq",
        "seed": 3408,
        "cell": "smdm_219m-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.332747939202918,
        "past_task_forgetting": -0.03159756813475734,
        "final_average_answer_token_accuracy": 0.09192354004531117,
        "final_task_losses": [
          1.534592541266857,
          1.6589958011119734,
          3.804655475229924
        ],
        "losses_when_learned": [
          1.5796530557195416,
          1.6771304229288035,
          3.804655475229924
        ],
        "task_forgetting": [
          -0.04506051445268455,
          -0.01813462181683012,
          0.0
        ],
        "final_task_loss": 3.804655475229924
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "smdm_219m-hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.248562047910566,
        "past_task_forgetting": -0.11190507067815247,
        "final_average_answer_token_accuracy": 0.09969626225742016,
        "final_task_losses": [
          1.3743434314256973,
          1.5975745755544495,
          3.7737681367515505
        ],
        "losses_when_learned": [
          1.5796530557195416,
          1.61607509261691,
          3.7737681367515505
        ],
        "task_forgetting": [
          -0.20530962429384436,
          -0.018500517062460586,
          0.0
        ],
        "final_task_loss": 3.7737681367515505
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3408,
        "cell": "smdm_219m-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.2822491733258503,
        "past_task_forgetting": -0.06973964468634175,
        "final_average_answer_token_accuracy": 0.09882111402207848,
        "final_task_losses": [
          1.4340745531108994,
          1.5808442578083515,
          3.8318287090583
        ],
        "losses_when_learned": [
          1.5796530557195416,
          1.5747450445723927,
          3.8318287090583
        ],
        "task_forgetting": [
          -0.14557850260864225,
          0.006099213235958745,
          0.0
        ],
        "final_task_loss": 3.8318287090583
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "seq",
        "seed": 3409,
        "cell": "smdm_219m-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.3082786765167733,
        "past_task_forgetting": -0.004252582132529659,
        "final_average_answer_token_accuracy": 0.09524577038290893,
        "final_task_losses": [
          1.4284286591567799,
          1.6802695401015,
          3.8161378302920412
        ],
        "losses_when_learned": [
          1.4674064348389593,
          1.6497969286843799,
          3.8161378302920412
        ],
        "task_forgetting": [
          -0.038977775682179416,
          0.0304726114171201,
          0.0
        ],
        "final_task_loss": 3.8161378302920412
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "smdm_219m-hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.2974095286432488,
        "past_task_forgetting": 0.006140452371392491,
        "final_average_answer_token_accuracy": 0.10733715242925423,
        "final_task_losses": [
          1.457964064604397,
          1.6463097864517977,
          3.7879547348735514
        ],
        "losses_when_learned": [
          1.4674064348389593,
          1.6245865114744504,
          3.7879547348735514
        ],
        "task_forgetting": [
          -0.009442370234562292,
          0.021723274977347273,
          0.0
        ],
        "final_task_loss": 3.7879547348735514
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3409,
        "cell": "smdm_219m-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/smdm_219m/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.2589175259441188,
        "past_task_forgetting": -0.05012279637890349,
        "final_average_answer_token_accuracy": 0.09886336293415092,
        "final_task_losses": [
          1.38300068826763,
          1.600350723745737,
          3.793401165818989
        ],
        "losses_when_learned": [
          1.4674064348389593,
          1.6161905699322148,
          3.793401165818989
        ],
        "task_forgetting": [
          -0.08440574657132927,
          -0.015839846186477713,
          0.0
        ],
        "final_task_loss": 3.793401165818989
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3407,
        "cell": "qwen3_0.6b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.7519966027194944,
        "past_task_forgetting": -0.08507446163857812,
        "final_average_answer_token_accuracy": 0.5436971901998526,
        "final_task_losses": [
          2.8049707882106305,
          2.7082203041180035,
          5.742798715829849
        ],
        "losses_when_learned": [
          2.7892483115196227,
          2.8940917040861676,
          5.742798715829849
        ],
        "task_forgetting": [
          0.015722476691007792,
          -0.18587139996816404,
          0.0
        ],
        "final_task_loss": 5.742798715829849
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "hard_replay",
        "seed": 3407,
        "cell": "qwen3_0.6b-hard_replay-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/hard_replay/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.9133890178675457,
        "past_task_forgetting": 0.1380969545803965,
        "final_average_answer_token_accuracy": 0.5614780186631135,
        "final_task_losses": [
          3.0408537603914736,
          2.898562685959041,
          5.800750607252121
        ],
        "losses_when_learned": [
          2.7892483115196227,
          2.873974225670099,
          5.800750607252121
        ],
        "task_forgetting": [
          0.2516054488718509,
          0.024588460288942127,
          0.0
        ],
        "final_task_loss": 5.800750607252121
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3407,
        "cell": "qwen3_0.6b-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.7192972900501147,
        "past_task_forgetting": -0.05893370911362572,
        "final_average_answer_token_accuracy": 0.5615680425368974,
        "final_task_losses": [
          2.6146455643698574,
          2.8547226436901836,
          5.688523662090302
        ],
        "losses_when_learned": [
          2.7892483115196227,
          2.7979873147676697,
          5.688523662090302
        ],
        "task_forgetting": [
          -0.1746027471497653,
          0.05673532892251387,
          0.0
        ],
        "final_task_loss": 5.688523662090302
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3408,
        "cell": "qwen3_0.6b-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.986534789854583,
        "past_task_forgetting": 0.28297146464756207,
        "final_average_answer_token_accuracy": 0.5318376976818447,
        "final_task_losses": [
          3.124007360637188,
          2.9179611091443802,
          5.917635899782181
        ],
        "losses_when_learned": [
          2.476232870295644,
          2.9997926701908,
          5.917635899782181
        ],
        "task_forgetting": [
          0.6477744903415439,
          -0.08183156104641975,
          0.0
        ],
        "final_task_loss": 5.917635899782181
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "hard_replay",
        "seed": 3408,
        "cell": "qwen3_0.6b-hard_replay-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/hard_replay/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.9270281979736565,
        "past_task_forgetting": 0.2803428882471053,
        "final_average_answer_token_accuracy": 0.5611191078850822,
        "final_task_losses": [
          3.0765995647758246,
          2.9654909612378106,
          5.738994067907333
        ],
        "losses_when_learned": [
          2.476232870295644,
          3.0051718792237807,
          5.738994067907333
        ],
        "task_forgetting": [
          0.6003666944801807,
          -0.039680917985970066,
          0.0
        ],
        "final_task_loss": 5.738994067907333
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3408,
        "cell": "qwen3_0.6b-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.462547679369648,
        "past_task_forgetting": -0.17202359996736072,
        "final_average_answer_token_accuracy": 0.5677121864063228,
        "final_task_losses": [
          2.359200758114457,
          2.4065484926104546,
          5.621893787384034
        ],
        "losses_when_learned": [
          2.476232870295644,
          2.633563580363989,
          5.621893787384034
        ],
        "task_forgetting": [
          -0.11703211218118703,
          -0.2270150877535344,
          0.0
        ],
        "final_task_loss": 5.621893787384034
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3409,
        "cell": "qwen3_0.6b-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 4.139002882396259,
        "past_task_forgetting": 0.43609626460529416,
        "final_average_answer_token_accuracy": 0.551639504794192,
        "final_task_losses": [
          3.3049315068870784,
          3.043804102629656,
          6.068273037672043
        ],
        "losses_when_learned": [
          2.653449770528823,
          2.823093309777323,
          6.068273037672043
        ],
        "task_forgetting": [
          0.6514817363582552,
          0.22071079285233308,
          0.0
        ],
        "final_task_loss": 6.068273037672043
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "hard_replay",
        "seed": 3409,
        "cell": "qwen3_0.6b-hard_replay-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/hard_replay/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 4.079689346222827,
        "past_task_forgetting": 0.377392172697,
        "final_average_answer_token_accuracy": 0.563718587296263,
        "final_task_losses": [
          3.2460791111923752,
          3.1226119888946413,
          5.870376938581467
        ],
        "losses_when_learned": [
          2.653449770528823,
          2.9604569841641935,
          5.870376938581467
        ],
        "task_forgetting": [
          0.5926293406635521,
          0.16215500473044786,
          0.0
        ],
        "final_task_loss": 5.870376938581467
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3409,
        "cell": "qwen3_0.6b-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_cagd_natural/cells/qwen3_0.6b/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.6010264003028474,
        "past_task_forgetting": 0.020637423318112136,
        "final_average_answer_token_accuracy": 0.5628096047877423,
        "final_task_losses": [
          2.8763965435326098,
          2.4782173339277507,
          5.448465323448181
        ],
        "losses_when_learned": [
          2.653449770528823,
          2.659889260295313,
          5.448465323448181
        ],
        "task_forgetting": [
          0.22294677300378662,
          -0.18167192636756235,
          0.0
        ],
        "final_task_loss": 5.448465323448181
      }
    ],
    "table_gsm8k_behavior": [
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "seq",
        "seed": 3407,
        "cell": "smdm_219m-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_219m/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "gsm8k_exact_match_when_learned": 0.014404852160727824,
        "gsm8k_exact_match_final": 0.014404852160727824,
        "gsm8k_retention_change": 0.0,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.618672337263706,
        "final_task_answer_token_accuracy": 0.04630885487308661
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3407,
        "cell": "smdm_219m-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_219m/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "gsm8k_exact_match_when_learned": 0.014404852160727824,
        "gsm8k_exact_match_final": 0.01288855193328279,
        "gsm8k_retention_change": -0.001516300227445035,
        "format_compliance_final": 0.001516300227445034,
        "final_task_loss": 3.6016882352982065,
        "final_task_answer_token_accuracy": 0.049409029257895754
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "seq",
        "seed": 3408,
        "cell": "smdm_219m-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_219m/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "gsm8k_exact_match_when_learned": 0.01061410159211524,
        "gsm8k_exact_match_final": 0.01288855193328279,
        "gsm8k_retention_change": 0.00227445034116755,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.6724817598966184,
        "final_task_answer_token_accuracy": 0.04068978880062003
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3408,
        "cell": "smdm_219m-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_219m/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "gsm8k_exact_match_when_learned": 0.01061410159211524,
        "gsm8k_exact_match_final": 0.015163002274450341,
        "gsm8k_retention_change": 0.004548900682335101,
        "format_compliance_final": 0.006823351023502654,
        "final_task_loss": 3.728223742163391,
        "final_task_answer_token_accuracy": 0.04534005037783375
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "seq",
        "seed": 3409,
        "cell": "smdm_219m-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_219m/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "gsm8k_exact_match_when_learned": 0.01592115238817286,
        "gsm8k_exact_match_final": 0.017437452615617893,
        "gsm8k_retention_change": 0.0015163002274450332,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.5967662172634847,
        "final_task_answer_token_accuracy": 0.04553381127688432
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3409,
        "cell": "smdm_219m-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_219m/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "gsm8k_exact_match_when_learned": 0.01592115238817286,
        "gsm8k_exact_match_final": 0.02047005307050796,
        "gsm8k_retention_change": 0.0045489006823351,
        "format_compliance_final": 0.000758150113722517,
        "final_task_loss": 3.5441528056509926,
        "final_task_answer_token_accuracy": 0.04514628947878318
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "method": "seq",
        "seed": 3407,
        "cell": "smdm_1.14b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_1.14b/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 1142367744,
        "gsm8k_exact_match_when_learned": 0.01061410159211524,
        "gsm8k_exact_match_final": 0.02047005307050796,
        "gsm8k_retention_change": 0.00985595147839272,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.5754142048249378,
        "final_task_answer_token_accuracy": 0.055221856229412905
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3407,
        "cell": "smdm_1.14b-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_1.14b/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 1142367744,
        "gsm8k_exact_match_when_learned": 0.01061410159211524,
        "gsm8k_exact_match_final": 0.008339651250947688,
        "gsm8k_retention_change": -0.0022744503411675516,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.5361725293378186,
        "final_task_answer_token_accuracy": 0.04882774656074404
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "method": "seq",
        "seed": 3408,
        "cell": "smdm_1.14b-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_1.14b/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 1142367744,
        "gsm8k_exact_match_when_learned": 0.011372251705837756,
        "gsm8k_exact_match_final": 0.019711902956785442,
        "gsm8k_retention_change": 0.008339651250947686,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.5915884027876017,
        "final_task_answer_token_accuracy": 0.049990311955047474
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3408,
        "cell": "smdm_1.14b-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_1.14b/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 1142367744,
        "gsm8k_exact_match_when_learned": 0.011372251705837756,
        "gsm8k_exact_match_final": 0.019711902956785442,
        "gsm8k_retention_change": 0.008339651250947686,
        "format_compliance_final": 0.001516300227445034,
        "final_task_loss": 3.444437276827375,
        "final_task_answer_token_accuracy": 0.051540399147452044
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "method": "seq",
        "seed": 3409,
        "cell": "smdm_1.14b-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_1.14b/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 1142367744,
        "gsm8k_exact_match_when_learned": 0.018953752843062926,
        "gsm8k_exact_match_final": 0.016679302501895376,
        "gsm8k_retention_change": -0.00227445034116755,
        "format_compliance_final": 0.0,
        "final_task_loss": 3.4575872038391027,
        "final_task_answer_token_accuracy": 0.04921526835884518
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "method": "cagd",
        "seed": 3409,
        "cell": "smdm_1.14b-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/smdm_1.14b/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 1142367744,
        "gsm8k_exact_match_when_learned": 0.018953752843062926,
        "gsm8k_exact_match_final": 0.014404852160727824,
        "gsm8k_retention_change": -0.004548900682335101,
        "format_compliance_final": 0.015163002274450341,
        "final_task_loss": 3.360064772858459,
        "final_task_answer_token_accuracy": 0.04882774656074404
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3407,
        "cell": "qwen3_0.6b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_0.6b/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "gsm8k_exact_match_when_learned": 0.28203184230477635,
        "gsm8k_exact_match_final": 0.09401061410159212,
        "gsm8k_retention_change": -0.18802122820318423,
        "format_compliance_final": 0.01061410159211524,
        "final_task_loss": 5.959890002012253,
        "final_task_answer_token_accuracy": 0.33920800696257614
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3407,
        "cell": "qwen3_0.6b-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_0.6b/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "gsm8k_exact_match_when_learned": 0.28203184230477635,
        "gsm8k_exact_match_final": 0.11372251705837756,
        "gsm8k_retention_change": -0.1683093252463988,
        "format_compliance_final": 0.9628506444275967,
        "final_task_loss": 6.033593481779098,
        "final_task_answer_token_accuracy": 0.34029590948651
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3408,
        "cell": "qwen3_0.6b-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_0.6b/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "gsm8k_exact_match_when_learned": 0.265352539802881,
        "gsm8k_exact_match_final": 0.11448066717210008,
        "gsm8k_retention_change": -0.1508718726307809,
        "format_compliance_final": 0.000758150113722517,
        "final_task_loss": 5.873418682813645,
        "final_task_answer_token_accuracy": 0.33920800696257614
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3408,
        "cell": "qwen3_0.6b-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_0.6b/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "gsm8k_exact_match_when_learned": 0.265352539802881,
        "gsm8k_exact_match_final": 0.10614101592115238,
        "gsm8k_retention_change": -0.1592115238817286,
        "format_compliance_final": 0.7513267626990144,
        "final_task_loss": 5.677599376440048,
        "final_task_answer_token_accuracy": 0.34399477806788514
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3409,
        "cell": "qwen3_0.6b-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_0.6b/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "gsm8k_exact_match_when_learned": 0.24260803639120546,
        "gsm8k_exact_match_final": 0.0932524639878696,
        "gsm8k_retention_change": -0.14935557240333586,
        "format_compliance_final": 0.000758150113722517,
        "final_task_loss": 5.749697798490525,
        "final_task_answer_token_accuracy": 0.33115752828546563
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3409,
        "cell": "qwen3_0.6b-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_0.6b/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "gsm8k_exact_match_when_learned": 0.24260803639120546,
        "gsm8k_exact_match_final": 0.10538286580742987,
        "gsm8k_retention_change": -0.1372251705837756,
        "format_compliance_final": 0.9469294920394238,
        "final_task_loss": 5.59782246351242,
        "final_task_answer_token_accuracy": 0.34312445604873804
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "seq",
        "seed": 3407,
        "cell": "qwen3_1.7b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_1.7b/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "gsm8k_exact_match_when_learned": 0.4715693707354056,
        "gsm8k_exact_match_final": 0.312357846853677,
        "gsm8k_retention_change": -0.1592115238817286,
        "format_compliance_final": 0.00530705079605762,
        "final_task_loss": 5.897409999370575,
        "final_task_answer_token_accuracy": 0.39033942558746737
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3407,
        "cell": "qwen3_1.7b-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_1.7b/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "gsm8k_exact_match_when_learned": 0.4715693707354056,
        "gsm8k_exact_match_final": 0.25473843821076575,
        "gsm8k_retention_change": -0.21683093252463986,
        "format_compliance_final": 0.8786959818043972,
        "final_task_loss": 5.524076855182647,
        "final_task_answer_token_accuracy": 0.4070931244560487
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "seq",
        "seed": 3408,
        "cell": "qwen3_1.7b-seq-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_1.7b/seq/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "gsm8k_exact_match_when_learned": 0.4632297194844579,
        "gsm8k_exact_match_final": 0.3244882486732373,
        "gsm8k_retention_change": -0.13874147081122062,
        "format_compliance_final": 0.000758150113722517,
        "final_task_loss": 5.688250875473022,
        "final_task_answer_token_accuracy": 0.3966492602262837
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3408,
        "cell": "qwen3_1.7b-cagd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_1.7b/cagd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "gsm8k_exact_match_when_learned": 0.4632297194844579,
        "gsm8k_exact_match_final": 0.24260803639120546,
        "gsm8k_retention_change": -0.22062168309325245,
        "format_compliance_final": 0.910538286580743,
        "final_task_loss": 5.86260524392128,
        "final_task_answer_token_accuracy": 0.40143603133159267
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "seq",
        "seed": 3409,
        "cell": "qwen3_1.7b-seq-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_1.7b/seq/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "gsm8k_exact_match_when_learned": 0.45109931766489764,
        "gsm8k_exact_match_final": 0.27520849128127367,
        "gsm8k_retention_change": -0.17589082638362397,
        "format_compliance_final": 0.002274450341167551,
        "final_task_loss": 5.278019618988037,
        "final_task_answer_token_accuracy": 0.40382941688424717
      },
      {
        "model": "Qwen3-1.7B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3409,
        "cell": "qwen3_1.7b-cagd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_gsm8k_behavior/cells/qwen3_1.7b/cagd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 1720574976,
        "gsm8k_exact_match_when_learned": 0.45109931766489764,
        "gsm8k_exact_match_final": 0.22365428354814254,
        "gsm8k_retention_change": -0.2274450341167551,
        "format_compliance_final": 0.8938589840788476,
        "final_task_loss": 5.784413439035416,
        "final_task_answer_token_accuracy": 0.40491731940818104
      }
    ],
    "table_parameter_controls": [
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "gd",
        "seed": 3407,
        "cell": "smdm_219m-clip1-gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.727083630884509,
        "past_task_forgetting": 4.1722543525702305,
        "final_task_loss": 0.48278384267375685,
        "final_average_answer_token_accuracy": 0.4528000764525994,
        "task_a_loss_when_learned": 0.7991290665250309,
        "task_a_final_loss": 4.971383419095261
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "rank1_gd",
        "seed": 3407,
        "cell": "smdm_219m-clip1-rank1_gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/rank1_gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.8007537208134234,
        "past_task_forgetting": 4.301507240264222,
        "final_task_loss": 0.5008711348375942,
        "final_average_answer_token_accuracy": 0.44349197247706423,
        "task_a_loss_when_learned": 0.7991290665250309,
        "task_a_final_loss": 5.100636306789252
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "diag_gd",
        "seed": 3407,
        "cell": "smdm_219m-clip1-diag_gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/diag_gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.878042863041126,
        "past_task_forgetting": 4.4444269299722805,
        "final_task_loss": 0.5125297295849407,
        "final_average_answer_token_accuracy": 0.4850152905198777,
        "task_a_loss_when_learned": 0.7991290665250309,
        "task_a_final_loss": 5.243555996497311
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "gd",
        "seed": 3407,
        "cell": "smdm_219m-clip1000000-gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.027592470559354,
        "past_task_forgetting": 2.8915492300473935,
        "final_task_loss": 0.3645066445462835,
        "final_average_answer_token_accuracy": 0.4912652905198777,
        "task_a_loss_when_learned": 0.7991290665250309,
        "task_a_final_loss": 3.6906782965724245
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "rank1_gd",
        "seed": 3407,
        "cell": "smdm_219m-clip1000000-rank1_gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/rank1_gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.135172322162544,
        "past_task_forgetting": 3.121132121139894,
        "final_task_loss": 0.35008345666016305,
        "final_average_answer_token_accuracy": 0.4755733944954128,
        "task_a_loss_when_learned": 0.7991290665250309,
        "task_a_final_loss": 3.920261187664925
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "diag_gd",
        "seed": 3407,
        "cell": "smdm_219m-clip1000000-diag_gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/diag_gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.015964219554522,
        "past_task_forgetting": 2.86938186983464,
        "final_task_loss": 0.36341750274937257,
        "final_average_answer_token_accuracy": 0.49279434250764526,
        "task_a_loss_when_learned": 0.7991290665250309,
        "task_a_final_loss": 3.668510936359671
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "gd",
        "seed": 3408,
        "cell": "smdm_219m-clip1-gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.0683572449760295,
        "past_task_forgetting": 2.5923908237076585,
        "final_task_loss": 0.42871292170757636,
        "final_average_answer_token_accuracy": 0.4779338685015291,
        "task_a_loss_when_learned": 1.1156107445368242,
        "task_a_final_loss": 3.708001568244483
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "rank1_gd",
        "seed": 3408,
        "cell": "smdm_219m-clip1-rank1_gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/rank1_gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.018709187108839,
        "past_task_forgetting": 2.4593520503410113,
        "final_task_loss": 0.4624555793398429,
        "final_average_answer_token_accuracy": 0.4991781345565749,
        "task_a_loss_when_learned": 1.1156107445368242,
        "task_a_final_loss": 3.5749627948778353
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "diag_gd",
        "seed": 3408,
        "cell": "smdm_219m-clip1-diag_gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/diag_gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.3021945610043537,
        "past_task_forgetting": 3.0987785198878006,
        "final_task_loss": 0.3899998575840825,
        "final_average_answer_token_accuracy": 0.49954128440366974,
        "task_a_loss_when_learned": 1.1156107445368242,
        "task_a_final_loss": 4.214389264424625
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "gd",
        "seed": 3408,
        "cell": "smdm_219m-clip1000000-gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.539739095602438,
        "past_task_forgetting": 1.663539600716912,
        "final_task_loss": 0.3003278459511397,
        "final_average_answer_token_accuracy": 0.5106460244648318,
        "task_a_loss_when_learned": 1.1156107445368242,
        "task_a_final_loss": 2.7791503452537363
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "rank1_gd",
        "seed": 3408,
        "cell": "smdm_219m-clip1000000-rank1_gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/rank1_gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.491205361360603,
        "past_task_forgetting": 1.5239423726616137,
        "final_task_loss": 0.3428576055227685,
        "final_average_answer_token_accuracy": 0.4975152905198777,
        "task_a_loss_when_learned": 1.1156107445368242,
        "task_a_final_loss": 2.639553117198438
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "diag_gd",
        "seed": 3408,
        "cell": "smdm_219m-clip1000000-diag_gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/diag_gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.7454905139721077,
        "past_task_forgetting": 2.021963119476718,
        "final_task_loss": 0.3534071639306733,
        "final_average_answer_token_accuracy": 0.48272171253822627,
        "task_a_loss_when_learned": 1.1156107445368242,
        "task_a_final_loss": 3.137573864013542
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "gd",
        "seed": 3409,
        "cell": "smdm_219m-clip1-gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.8001414558175894,
        "past_task_forgetting": 2.9127102104210127,
        "final_task_loss": 0.47016931144420065,
        "final_average_answer_token_accuracy": 0.5490443425076452,
        "task_a_loss_when_learned": 0.21740338976996582,
        "task_a_final_loss": 3.1301136001909784
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "rank1_gd",
        "seed": 3409,
        "cell": "smdm_219m-clip1-rank1_gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/rank1_gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.0479345952144885,
        "past_task_forgetting": 3.361524638944626,
        "final_task_loss": 0.5169411617143856,
        "final_average_answer_token_accuracy": 0.48883792048929664,
        "task_a_loss_when_learned": 0.21740338976996582,
        "task_a_final_loss": 3.5789280287145915
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1.0,
        "method": "diag_gd",
        "seed": 3409,
        "cell": "smdm_219m-clip1-diag_gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1/diag_gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.8006238601888973,
        "past_task_forgetting": 2.888543377329424,
        "final_task_loss": 0.4953009532784051,
        "final_average_answer_token_accuracy": 0.4850152905198777,
        "task_a_loss_when_learned": 0.21740338976996582,
        "task_a_final_loss": 3.1059467670993897
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "gd",
        "seed": 3409,
        "cell": "smdm_219m-clip1000000-gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.280207368801474,
        "past_task_forgetting": 2.005825351433474,
        "final_task_loss": 0.33718599639950797,
        "final_average_answer_token_accuracy": 0.4905007645259939,
        "task_a_loss_when_learned": 0.21740338976996582,
        "task_a_final_loss": 2.2232287412034397
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "rank1_gd",
        "seed": 3409,
        "cell": "smdm_219m-clip1000000-rank1_gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/rank1_gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.2716483547786381,
        "past_task_forgetting": 1.9641193522123659,
        "final_task_loss": 0.3617739675749444,
        "final_average_answer_token_accuracy": 0.5077217125382263,
        "task_a_loss_when_learned": 0.21740338976996582,
        "task_a_final_loss": 2.1815227419823318
      },
      {
        "model": "SMDM-219M",
        "backend": "smdm",
        "clip": 1000000.0,
        "method": "diag_gd",
        "seed": 3409,
        "cell": "smdm_219m-clip1000000-diag_gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/clip1000000/diag_gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.1719717152469387,
        "past_task_forgetting": 1.79383560316691,
        "final_task_loss": 0.33270443755700135,
        "final_average_answer_token_accuracy": 0.5295298165137614,
        "task_a_loss_when_learned": 0.21740338976996582,
        "task_a_final_loss": 2.011238992936876
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "gd",
        "seed": 3407,
        "cell": "smdm_1.14b-clip1-gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.4414498194910523,
        "past_task_forgetting": 4.186754468875383,
        "final_task_loss": 0.6586342738057991,
        "final_average_answer_token_accuracy": 0.5170298165137615,
        "task_a_loss_when_learned": 0.03751089630092287,
        "task_a_final_loss": 4.224265365176305
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "rank1_gd",
        "seed": 3407,
        "cell": "smdm_1.14b-clip1-rank1_gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/rank1_gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.3430244804984457,
        "past_task_forgetting": 2.277068090862612,
        "final_task_loss": 0.37146997383335656,
        "final_average_answer_token_accuracy": 0.5898700305810397,
        "task_a_loss_when_learned": 0.03751089630092287,
        "task_a_final_loss": 2.314578987163535
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "diag_gd",
        "seed": 3407,
        "cell": "smdm_1.14b-clip1-diag_gd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/diag_gd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.458525905863387,
        "past_task_forgetting": 4.247940072779796,
        "final_task_loss": 0.6316008426460551,
        "final_average_answer_token_accuracy": 0.4709862385321101,
        "task_a_loss_when_learned": 0.03751089630092287,
        "task_a_final_loss": 4.285450969080719
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "gd",
        "seed": 3408,
        "cell": "smdm_1.14b-clip1-gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.2170585486341694,
        "past_task_forgetting": 3.4882467795465413,
        "final_task_loss": 0.8071498793504219,
        "final_average_answer_token_accuracy": 0.386085626911315,
        "task_a_loss_when_learned": 0.13872043837137532,
        "task_a_final_loss": 3.6269672179179167
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "rank1_gd",
        "seed": 3408,
        "cell": "smdm_1.14b-clip1-rank1_gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/rank1_gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.6924936766177303,
        "past_task_forgetting": 2.6978677301985323,
        "final_task_loss": 0.548399184665553,
        "final_average_answer_token_accuracy": 0.43883792048929665,
        "task_a_loss_when_learned": 0.13872043837137532,
        "task_a_final_loss": 2.8365881685699077
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "diag_gd",
        "seed": 3408,
        "cell": "smdm_1.14b-clip1-diag_gd-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/diag_gd/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.8692347047535491,
        "past_task_forgetting": 2.9574746131401466,
        "final_task_loss": 0.6422743579955763,
        "final_average_answer_token_accuracy": 0.4090214067278288,
        "task_a_loss_when_learned": 0.13872043837137532,
        "task_a_final_loss": 3.096195051511522
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "gd",
        "seed": 3409,
        "cell": "smdm_1.14b-clip1-gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 2.098616956402007,
        "past_task_forgetting": 3.559318368417866,
        "final_task_loss": 0.5764808674801836,
        "final_average_answer_token_accuracy": 0.4396024464831804,
        "task_a_loss_when_learned": 0.06143467690596434,
        "task_a_final_loss": 3.6207530453238306
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "rank1_gd",
        "seed": 3409,
        "cell": "smdm_1.14b-clip1-rank1_gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/rank1_gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.643872119111402,
        "past_task_forgetting": 2.5891733825109866,
        "final_task_loss": 0.6371361788058529,
        "final_average_answer_token_accuracy": 0.45050649847094804,
        "task_a_loss_when_learned": 0.06143467690596434,
        "task_a_final_loss": 2.650608059416951
      },
      {
        "model": "SMDM-1.14B",
        "backend": "smdm",
        "clip": 1.0,
        "method": "diag_gd",
        "seed": 3409,
        "cell": "smdm_1.14b-clip1-diag_gd-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_1.14b/clip1/diag_gd/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": null,
        "final_average_loss": 1.9211487731684973,
        "past_task_forgetting": 3.2707916769550636,
        "final_task_loss": 0.5100711924759667,
        "final_average_answer_token_accuracy": 0.44349197247706423,
        "task_a_loss_when_learned": 0.06143467690596434,
        "task_a_final_loss": 3.332226353861028
      },
      {
        "study": "four_task_ewc",
        "model": "SMDM-219M",
        "backend": "smdm",
        "order": "forward",
        "method": "rank1",
        "seed": 3407,
        "cell": "smdm_219m-four-task-rank1-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/four_task_ewc/rank1/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.91393240107621,
        "past_task_forgetting": 2.53477989962789,
        "final_average_answer_token_accuracy": 0.4134701942897622,
        "final_average_target_containment": 0.2375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.2772506233315572,
        "final_task_losses": [
          5.926823884390376,
          1.5291994373245863,
          3.7546349345849253,
          0.4450713480049527
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.5581658424119537,
          2.249023648479233,
          0.4450713480049527
        ],
        "task_forgetting": [
          5.127694817865345,
          0.9710335949126326,
          1.505611286105692,
          0.0
        ],
        "final_task_loss": 0.4450713480049527,
        "fixed_task_loss": 0.4450713480049527
      },
      {
        "study": "four_task_ewc",
        "model": "SMDM-219M",
        "backend": "smdm",
        "order": "forward",
        "method": "diagonal",
        "seed": 3407,
        "cell": "smdm_219m-four-task-diagonal-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/four_task_ewc/diagonal/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.517472498217357,
        "past_task_forgetting": 3.3005002591340413,
        "final_average_answer_token_accuracy": 0.40012159012521586,
        "final_average_target_containment": 0.25625,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24526636694539444,
        "final_task_losses": [
          7.247120440739588,
          2.1092071986377143,
          4.2901628018374245,
          0.42339955165470056
        ],
        "losses_when_learned": [
          0.7991290665250309,
          0.5125297295849407,
          2.433330867702633,
          0.42339955165470056
        ],
        "task_forgetting": [
          6.447991374214557,
          1.5966774690527736,
          1.8568319341347914,
          0.0
        ],
        "final_task_loss": 0.42339955165470056,
        "fixed_task_loss": 0.42339955165470056
      },
      {
        "study": "four_task_ewc",
        "model": "SMDM-219M",
        "backend": "smdm",
        "order": "forward",
        "method": "rank1",
        "seed": 3408,
        "cell": "smdm_219m-four-task-rank1-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/four_task_ewc/rank1/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 1.5006588066021287,
        "past_task_forgetting": 1.036003388433342,
        "final_average_answer_token_accuracy": 0.6167739850341916,
        "final_average_target_containment": 0.48125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.3309086205365054,
        "final_task_losses": [
          2.418553139508373,
          0.51391463995937,
          2.7830810342599017,
          0.2870864126808699
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.38595213761803604,
          1.1059757662727587,
          0.2870864126808699
        ],
        "task_forgetting": [
          1.3029423949715488,
          0.127962502341334,
          1.677105267987143,
          0.0
        ],
        "final_task_loss": 0.2870864126808699,
        "fixed_task_loss": 0.2870864126808699
      },
      {
        "study": "four_task_ewc",
        "model": "SMDM-219M",
        "backend": "smdm",
        "order": "forward",
        "method": "diagonal",
        "seed": 3408,
        "cell": "smdm_219m-four-task-diagonal-s3408",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/four_task_ewc/diagonal/s3408.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.582453453128233,
        "past_task_forgetting": 2.1058898046056513,
        "final_average_answer_token_accuracy": 0.3458490363054938,
        "final_average_target_containment": 0.27499999999999997,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24383466836768214,
        "final_task_losses": [
          4.528708250519219,
          1.951944736712567,
          3.484805422049784,
          0.3643554032313602
        ],
        "losses_when_learned": [
          1.1156107445368242,
          0.3899998575840825,
          2.142178393343708,
          0.3643554032313602
        ],
        "task_forgetting": [
          3.4130975059823943,
          1.5619448791284847,
          1.342627028706076,
          0.0
        ],
        "final_task_loss": 0.3643554032313602,
        "fixed_task_loss": 0.3643554032313602
      },
      {
        "study": "four_task_ewc",
        "model": "SMDM-219M",
        "backend": "smdm",
        "order": "forward",
        "method": "rank1",
        "seed": 3409,
        "cell": "smdm_219m-four-task-rank1-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/four_task_ewc/rank1/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 2.153183582920353,
        "past_task_forgetting": 2.2541521349045657,
        "final_average_answer_token_accuracy": 0.48959704219715,
        "final_average_target_containment": 0.38125,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.310102230379136,
        "final_task_losses": [
          3.499570254638505,
          1.124607084856762,
          3.6483064801403815,
          0.34025051204576257
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.4673688132159371,
          0.8252552119360477,
          0.34025051204576257
        ],
        "task_forgetting": [
          3.282166864868539,
          0.6572382716408249,
          2.823051268204334,
          0.0
        ],
        "final_task_loss": 0.34025051204576257,
        "fixed_task_loss": 0.34025051204576257
      },
      {
        "study": "four_task_ewc",
        "model": "SMDM-219M",
        "backend": "smdm",
        "order": "forward",
        "method": "diagonal",
        "seed": 3409,
        "cell": "smdm_219m-four-task-diagonal-s3409",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/table_parameter_controls/cells/smdm_219m/four_task_ewc/diagonal/s3409.json",
        "trainable": "all",
        "trainable_parameter_count": 219050496,
        "final_average_loss": 3.293669482305495,
        "past_task_forgetting": 2.972319605089929,
        "final_average_answer_token_accuracy": 0.45187250054926326,
        "final_average_target_containment": 0.24375,
        "final_average_exact_match": 0.0,
        "final_average_rouge_l_f1": 0.24805268509632264,
        "final_task_losses": [
          7.17202672759606,
          2.0309660854320155,
          3.4805835445518767,
          0.49110157164202883
        ],
        "losses_when_learned": [
          0.21740338976996582,
          0.4953009532784051,
          3.0539131992617934,
          0.49110157164202883
        ],
        "task_forgetting": [
          6.954623337826094,
          1.5356651321536103,
          0.4266703452900833,
          0.0
        ],
        "final_task_loss": 0.49110157164202883,
        "fixed_task_loss": 0.49110157164202883
      }
    ],
    "tables_qualitative": [
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "seq",
        "seed": 3407,
        "cell": "qwen3_0.6b-seq-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/tables_qualitative/cells/seq/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.7519966027194944,
        "past_task_forgetting": -0.08507446163857812,
        "final_average_answer_token_accuracy": 0.5436971901998526,
        "final_task_losses": [
          2.8049707882106305,
          2.7082203041180035,
          5.742798715829849
        ],
        "losses_when_learned": [
          2.7892483115196227,
          2.8940917040861676,
          5.742798715829849
        ],
        "task_forgetting": [
          0.015722476691007792,
          -0.18587139996816404,
          0.0
        ],
        "final_task_loss": 5.742798715829849
      },
      {
        "model": "Qwen3-0.6B",
        "backend": "ar",
        "method": "cagd",
        "seed": 3407,
        "cell": "qwen3_0.6b-cagd-s3407",
        "source": "/home/JJ_Group/lih2511/test/dllm/iclr_3/runs/reproduction/fullparam_smdm_qwen06_qwen17_20260912_v2/tables_qualitative/cells/cagd/s3407.json",
        "trainable": "all",
        "trainable_parameter_count": 596049920,
        "final_average_loss": 3.7192972900501147,
        "past_task_forgetting": -0.05893370911362572,
        "final_average_answer_token_accuracy": 0.5615680425368974,
        "final_task_losses": [
          2.6146455643698574,
          2.8547226436901836,
          5.688523662090302
        ],
        "losses_when_learned": [
          2.7892483115196227,
          2.7979873147676697,
          5.688523662090302
        ],
        "task_forgetting": [
          -0.1746027471497653,
          0.05673532892251387,
          0.0
        ],
        "final_task_loss": 5.688523662090302
      }
    ]
  },
  "archived_not_rerun": [
    "Qwen3-4B last-block",
    "TRACE",
    "two-task confirmation"
  ]
}

